Learning Image Matching by Simply Watching Video

This work presents an unsupervised learning based approach to the ubiquitous computer vision problem of image matching. We start from the insight that the problem of frame-interpolation implicitly solves for inter-frame correspondences. This permits the application of analysis-by-synthesis: we firstly train and apply a Convolutional Neural Network for frame-interpolation, then obtain correspondences by inverting the learned CNN. The key benefit behind this strategy is that the CNN for frame-interpolation can be trained in an unsupervised manner by exploiting the temporal coherency that is naturally contained in real-world video sequences. The present model therefore learns image matching by simply watching videos. Besides a promise to be more generally applicable, the presented approach achieves surprising performance comparable to traditional empirically designed methods.

==> figures/ppt/MIND_results/Gucan/2016-03-16T15-16-32.txt <==
Log file created at: 2016/03/16 15:16:32
Running on machine: DESKTOP-CQVTV7I
Log line format: [IWEF]mmdd hh:mm:ss.uuuuuu threadid file:line] msg
I0316 15:16:32.715324  9468 match_propagation.cpp:1459] 3 = compute_matches_batch
I0316 15:16:33.360782  9468 match_propagation.cpp:1318] Using GPU: 0
I0316 15:16:33.366787  9468 net.cpp:50] Initializing net from parameters: 
name: "InterpolationNet"
force_backward: true
state {
  phase: TRAIN
}
layer {
  name: "image1"
  type: "MemoryData"
  top: "image1"
  top: "label1"
  transform_param {
    scale: 0.00390625
  }
  memory_data_param {
    batch_size: 1
    channels: 3
    height: 128
    width: 384
  }
}
layer {
  name: "image2"
  type: "MemoryData"
  top: "image2"
  top: "label2"
  transform_param {
    scale: 0.00390625
  }
  memory_data_param {
    batch_size: 1
    channels: 3
    height: 128
    width: 384
  }
}
layer {
  name: "image3"
  type: "MemoryData"
  top: "image3"
  top: "label3"
  transform_param {
    scale: 0.00390625
  }
  memory_data_param {
    batch_size: 1
    channels: 3
    height: 128
    width: 384
  }
}
layer {
  name: "image13"
  type: "Concat"
  bottom: "image1"
  bottom: "image3"
  top: "image13"
}
layer {
  name: "conv1"
  type: "Convolution"
  bottom: "image13"
  top: "conv1"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 2
  }
  convolution_param {
    num_output: 96
    pad: 1
    kernel_size: 3
    stride: 1
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "prelu1"
  type: "PReLU"
  bottom: "conv1"
  top: "conv1"
  param {
    lr_mult: 1
  }
}
layer {
  name: "conv1_n1"
  type: "Convolution"
  bottom: "conv1"
  top: "conv1_n1"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 2
  }
  convolution_param {
    num_output: 96
    pad: 1
    kernel_size: 3
    stride: 1
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "prelu1_n1"
  type: "PReLU"
  bottom: "conv1_n1"
  top: "conv1_n1"
  param {
    lr_mult: 1
  }
}
layer {
  name: "conv1_n2"
  type: "Convolution"
  bottom: "conv1_n1"
  top: "conv1_n2"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 2
  }
  convolution_param {
    num_output: 96
    pad: 1
    kernel_size: 3
    stride: 1
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "prelu1_n2"
  type: "PReLU"
  bottom: "conv1_n2"
  top: "conv1_n2"
  param {
    lr_mult: 1
  }
}
layer {
  name: "pool1"
  type: "Pooling"
  bottom: "conv1_n2"
  top: "pool1"
  pooling_param {
    pool: MAX
    kernel_size: 2
    stride: 2
    pad: 0
  }
}
layer {
  name: "conv2"
  type: "Convolution"
  bottom: "pool1"
  top: "conv2"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 2
  }
  convolution_param {
    num_output: 96
    pad: 1
    kernel_size: 3
    stride: 1
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "prelu2"
  type: "PReLU"
  bottom: "conv2"
  top: "conv2"
  param {
    lr_mult: 1
  }
}
layer {
  name: "conv2_n1"
  type: "Convolution"
  bottom: "conv2"
  top: "conv2_n1"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 2
  }
  convolution_param {
    num_output: 96
    pad: 1
    kernel_size: 3
    stride: 1
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "prelu2_n1"
  type: "PReLU"
  bottom: "conv2_n1"
  top: "conv2_n1"
  param {
    lr_mult: 1
  }
}
layer {
  name: "conv2_n2"
  type: "Convolution"
  bottom: "conv2_n1"
  top: "conv2_n2"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 2
  }
  convolution_param {
    num_output: 96
    pad: 1
    kernel_size: 3
    stride: 1
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "prelu2_n2"
  type: "PReLU"
  bottom: "conv2_n2"
  top: "conv2_n2"
  param {
    lr_mult: 1
  }
}
layer {
  name: "pool2"
  type: "Pooling"
  bottom: "conv2_n2"
  top: "pool2"
  pooling_param {
    pool: MAX
    kernel_size: 2
    stride: 2
    pad: 0
  }
}
layer {
  name: "conv3"
  type: "Convolution"
  bottom: "pool2"
  top: "conv3"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 2
  }
  convolution_param {
    num_output: 128
    pad: 1
    kernel_size: 3
    stride: 1
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "prelu3"
  type: "PReLU"
  bottom: "conv3"
  top: "conv3"
  param {
    lr_mult: 1
  }
}
layer {
  name: "conv3_n1"
  type: "Convolution"
  bottom: "conv3"
  top: "conv3_n1"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 2
  }
  convolution_param {
    num_output: 128
    pad: 1
    kernel_size: 3
    stride: 1
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "prelu3_n1"
  type: "PReLU"
  bottom: "conv3_n1"
  top: "conv3_n1"
  param {
    lr_mult: 1
  }
}
layer {
  name: "conv3_n2"
  type: "Convolution"
  bottom: "conv3_n1"
  top: "conv3_n2"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 2
  }
  convolution_param {
    num_output: 128
    pad: 1
    kernel_size: 3
    stride: 1
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "prelu3_n2"
  type: "PReLU"
  bottom: "conv3_n2"
  top: "conv3_n2"
  param {
    lr_mult: 1
  }
}
layer {
  name: "pool3"
  type: "Pooling"
  bottom: "conv3_n2"
  top: "pool3"
  pooling_param {
    pool: MAX
    kernel_size: 2
    stride: 2
    pad: 0
  }
}
layer {
  name: "conv4"
  type: "Convolution"
  bottom: "pool3"
  top: "conv4"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 2
  }
  convolution_param {
    num_output: 128
    pad: 1
    kernel_size: 3
    stride: 1
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "prelu4"
  type: "PReLU"
  bottom: "conv4"
  top: "conv4"
  param {
    lr_mult: 1
  }
}
layer {
  name: "conv4_n1"
  type: "Convolution"
  bottom: "conv4"
  top: "conv4_n1"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 2
  }
  convolution_param {
    num_output: 128
    pad: 1
    kernel_size: 3
    stride: 1
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "prelu4_n1"
  type: "PReLU"
  bottom: "conv4_n1"
  top: "conv4_n1"
  param {
    lr_mult: 1
  }
}
layer {
  name: "conv4_n2"
  type: "Convolution"
  bottom: "conv4_n1"
  top: "conv4_n2"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 2
  }
  convolution_param {
    num_output: 128
    pad: 1
    kernel_size: 3
    stride: 1
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "prelu4_n2"
  type: "PReLU"
  bottom: "conv4_n2"
  top: "conv4_n2"
  param {
    lr_mult: 1
  }
}
layer {
  name: "pool4"
  type: "Pooling"
  bottom: "conv4_n2"
  top: "pool4"
  pooling_param {
    pool: MAX
    kernel_size: 2
    stride: 2
    pad: 0
  }
}
layer {
  name: "conv5"
  type: "Convolution"
  bottom: "pool4"
  top: "conv5"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 2
  }
  convolution_param {
    num_output: 128
    pad: 1
    kernel_size: 3
    stride: 1
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "prelu5"
  type: "PReLU"
  bottom: "conv5"
  top: "conv5"
  param {
    lr_mult: 1
  }
}
layer {
  name: "conv5_n1"
  type: "Convolution"
  bottom: "conv5"
  top: "conv5_n1"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 2
  }
  convolution_param {
    num_output: 128
    pad: 1
    kernel_size: 3
    stride: 1
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "prelu5_n1"
  type: "PReLU"
  bottom: "conv5_n1"
  top: "conv5_n1"
  param {
    lr_mult: 1
  }
}
layer {
  name: "conv5_n2"
  type: "Convolution"
  bottom: "conv5_n1"
  top: "conv5_n2"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 2
  }
  convolution_param {
    num_output: 128
    pad: 1
    kernel_size: 3
    stride: 1
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "prelu5_n2"
  type: "PReLU"
  bottom: "conv5_n2"
  top: "conv5_n2"
  param {
    lr_mult: 1
  }
}
layer {
  name: "pool5"
  type: "Pooling"
  bottom: "conv5_n2"
  top: "pool5"
  pooling_param {
    pool: MAX
    kernel_size: 2
    stride: 2
    pad: 0
  }
}
layer {
  name: "dconv4"
  type: "Deconvolution"
  bottom: "pool5"
  top: "dconv4"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 2
  }
  convolution_param {
    num_output: 128
    pad: 1
    kernel_size: 4
    stride: 2
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "dprelu4"
  type: "PReLU"
  bottom: "dconv4"
  top: "dconv4"
  param {
    lr_mult: 1
  }
}
layer {
  name: "dconv4_n1"
  type: "Convolution"
  bottom: "dconv4"
  top: "dconv4_n1"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 2
  }
  convolution_param {
    num_output: 128
    pad: 1
    kernel_size: 3
    stride: 1
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "dprelu4_n1"
  type: "PReLU"
  bottom: "dconv4_n1"
  top: "dconv4_n1"
  param {
    lr_mult: 1
  }
}
layer {
  name: "dconv4_n2"
  type: "Convolution"
  bottom: "dconv4_n1"
  top: "dconv4_n2"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 2
  }
  convolution_param {
    num_output: 128
    pad: 1
    kernel_size: 3
    stride: 1
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "dprelu4_n2"
  type: "PReLU"
  bottom: "dconv4_n2"
  top: "dconv4_n2"
  param {
    lr_mult: 1
  }
}
layer {
  name: "dconcat3"
  type: "Concat"
  bottom: "dconv4_n2"
  bottom: "pool4"
  top: "dconcat3"
  concat_param {
    axis: 1
  }
}
layer {
  name: "dconv3"
  type: "Deconvolution"
  bottom: "dconcat3"
  top: "dconv3"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 2
  }
  convolution_param {
    num_output: 128
    pad: 1
    kernel_size: 4
    stride: 2
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "dprelu3"
  type: "PReLU"
  bottom: "dconv3"
  top: "dconv3"
  param {
    lr_mult: 1
  }
}
layer {
  name: "dconv3_n1"
  type: "Convolution"
  bottom: "dconv3"
  top: "dconv3_n1"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 2
  }
  convolution_param {
    num_output: 128
    pad: 1
    kernel_size: 3
    stride: 1
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "dprelu3_n1"
  type: "PReLU"
  bottom: "dconv3_n1"
  top: "dconv3_n1"
  param {
    lr_mult: 1
  }
}
layer {
  name: "dconv3_n2"
  type: "Convolution"
  bottom: "dconv3_n1"
  top: "dconv3_n2"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 2
  }
  convolution_param {
    num_output: 128
    pad: 1
    kernel_size: 3
    stride: 1
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "dprelu3_n2"
  type: "PReLU"
  bottom: "dconv3_n2"
  top: "dconv3_n2"
  param {
    lr_mult: 1
  }
}
layer {
  name: "dconcat2"
  type: "Concat"
  bottom: "dconv3_n2"
  bottom: "pool3"
  top: "dconcat2"
  concat_param {
    axis: 1
  }
}
layer {
  name: "dconv2"
  type: "Deconvolution"
  bottom: "dconcat2"
  top: "dconv2"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 2
  }
  convolution_param {
    num_output: 128
    pad: 1
    kernel_size: 4
    stride: 2
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "dprelu2"
  type: "PReLU"
  bottom: "dconv2"
  top: "dconv2"
  param {
    lr_mult: 1
  }
}
layer {
  name: "dconv2_n1"
  type: "Convolution"
  bottom: "dconv2"
  top: "dconv2_n1"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 2
  }
  convolution_param {
    num_output: 128
    pad: 1
    kernel_size: 3
    stride: 1
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "dprelu2_n1"
  type: "PReLU"
  bottom: "dconv2_n1"
  top: "dconv2_n1"
  param {
    lr_mult: 1
  }
}
layer {
  name: "dconv2_n2"
  type: "Convolution"
  bottom: "dconv2_n1"
  top: "dconv2_n2"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 2
  }
  convolution_param {
    num_output: 128
    pad: 1
    kernel_size: 3
    stride: 1
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "dprelu2_n2"
  type: "PReLU"
  bottom: "dconv2_n2"
  top: "dconv2_n2"
  param {
    lr_mult: 1
  }
}
layer {
  name: "dconcat1"
  type: "Concat"
  bottom: "dconv2_n2"
  bottom: "pool2"
  top: "dconcat1"
  concat_param {
    axis: 1
  }
}
layer {
  name: "dconv1"
  type: "Deconvolution"
  bottom: "dconcat1"
  top: "dconv1"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 2
  }
  convolution_param {
    num_output: 96
    pad: 1
    kernel_size: 4
    stride: 2
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "dprelu1"
  type: "PReLU"
  bottom: "dconv1"
  top: "dconv1"
  param {
    lr_mult: 1
  }
}
layer {
  name: "dconv1_n1"
  type: "Convolution"
  bottom: "dconv1"
  top: "dconv1_n1"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 2
  }
  convolution_param {
    num_output: 96
    pad: 1
    kernel_size: 3
    stride: 1
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "dprelu1_n1"
  type: "PReLU"
  bottom: "dconv1_n1"
  top: "dconv1_n1"
  param {
    lr_mult: 1
  }
}
layer {
  name: "dconv1_n2"
  type: "Convolution"
  bottom: "dconv1_n1"
  top: "dconv1_n2"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 2
  }
  convolution_param {
    num_output: 96
    pad: 1
    kernel_size: 3
    stride: 1
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "dprelu1_n2"
  type: "PReLU"
  bottom: "dconv1_n2"
  top: "dconv1_n2"
  param {
    lr_mult: 1
  }
}
layer {
  name: "dconv0"
  type: "Deconvolution"
  bottom: "dconv1_n2"
  top: "dconv0"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 2
  }
  convolution_param {
    num_output: 96
    pad: 1
    kernel_size: 4
    stride: 2
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "dprelu0"
  type: "PReLU"
  bottom: "dconv0"
  top: "dconv0"
  param {
    lr_mult: 1
  }
}
layer {
  name: "dconv0_n1"
  type: "Convolution"
  bottom: "dconv0"
  top: "dconv0_n1"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 2
  }
  convolution_param {
    num_output: 48
    pad: 1
    kernel_size: 3
    stride: 1
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "dprelu0_n1"
  type: "PReLU"
  bottom: "dconv0_n1"
  top: "dconv0_n1"
  param {
    lr_mult: 1
  }
}
layer {
  name: "interpolation"
  type: "Convolution"
  bottom: "dconv0_n1"
  top: "interpolation"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 2
  }
  convolution_param {
    num_output: 3
    pad: 1
    kernel_size: 3
    stride: 1
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "loss_1"
  type: "EuclideanLoss"
  bottom: "interpolation"
  bottom: "image2"
  top: "loss_1"
  loss_weight: 1
}
I0316 15:16:35.584384  9468 layer_factory.hpp:76] Creating layer image1
I0316 15:16:35.593390  9468 net.cpp:110] Creating Layer image1
I0316 15:16:35.596393  9468 net.cpp:433] image1 -> image1
I0316 15:16:35.599395  9468 net.cpp:433] image1 -> label1
I0316 15:16:35.634420  9468 net.cpp:155] Setting up image1
I0316 15:16:35.636421  9468 net.cpp:163] Top shape: 1 3 128 384 (147456)
I0316 15:16:35.638425  9468 net.cpp:163] Top shape: 1 (1)
I0316 15:16:35.640425  9468 layer_factory.hpp:76] Creating layer image2
I0316 15:16:35.643426  9468 net.cpp:110] Creating Layer image2
I0316 15:16:35.645428  9468 net.cpp:433] image2 -> image2
I0316 15:16:35.649430  9468 net.cpp:433] image2 -> label2
I0316 15:16:35.652434  9468 net.cpp:155] Setting up image2
I0316 15:16:35.653434  9468 net.cpp:163] Top shape: 1 3 128 384 (147456)
I0316 15:16:35.655436  9468 net.cpp:163] Top shape: 1 (1)
I0316 15:16:35.657436  9468 layer_factory.hpp:76] Creating layer image3
I0316 15:16:35.660439  9468 net.cpp:110] Creating Layer image3
I0316 15:16:35.662443  9468 net.cpp:433] image3 -> image3
I0316 15:16:35.665441  9468 net.cpp:433] image3 -> label3
I0316 15:16:35.668444  9468 net.cpp:155] Setting up image3
I0316 15:16:35.669445  9468 net.cpp:163] Top shape: 1 3 128 384 (147456)
I0316 15:16:35.672447  9468 net.cpp:163] Top shape: 1 (1)
I0316 15:16:35.674449  9468 layer_factory.hpp:76] Creating layer image13
I0316 15:16:35.677450  9468 net.cpp:110] Creating Layer image13
I0316 15:16:35.679458  9468 net.cpp:477] image13 <- image1
I0316 15:16:35.681453  9468 net.cpp:477] image13 <- image3
I0316 15:16:35.683455  9468 net.cpp:433] image13 -> image13
I0316 15:16:35.686457  9468 net.cpp:155] Setting up image13
I0316 15:16:35.688459  9468 net.cpp:163] Top shape: 1 6 128 384 (294912)
I0316 15:16:35.690460  9468 layer_factory.hpp:76] Creating layer conv1
I0316 15:16:35.693462  9468 net.cpp:110] Creating Layer conv1
I0316 15:16:35.695466  9468 net.cpp:477] conv1 <- image13
I0316 15:16:35.699466  9468 net.cpp:433] conv1 -> conv1
I0316 15:16:35.703470  9468 net.cpp:155] Setting up conv1
I0316 15:16:35.704471  9468 net.cpp:163] Top shape: 1 96 128 384 (4718592)
I0316 15:16:35.707473  9468 layer_factory.hpp:76] Creating layer prelu1
I0316 15:16:35.709473  9468 net.cpp:110] Creating Layer prelu1
I0316 15:16:35.712476  9468 net.cpp:477] prelu1 <- conv1
I0316 15:16:35.714478  9468 net.cpp:419] prelu1 -> conv1 (in-place)
I0316 15:16:35.725488  9468 net.cpp:155] Setting up prelu1
I0316 15:16:35.726485  9468 net.cpp:163] Top shape: 1 96 128 384 (4718592)
I0316 15:16:35.729490  9468 layer_factory.hpp:76] Creating layer conv1_n1
I0316 15:16:35.732491  9468 net.cpp:110] Creating Layer conv1_n1
I0316 15:16:35.734491  9468 net.cpp:477] conv1_n1 <- conv1
I0316 15:16:35.736493  9468 net.cpp:433] conv1_n1 -> conv1_n1
I0316 15:16:35.740499  9468 net.cpp:155] Setting up conv1_n1
I0316 15:16:35.741495  9468 net.cpp:163] Top shape: 1 96 128 384 (4718592)
I0316 15:16:35.744499  9468 layer_factory.hpp:76] Creating layer prelu1_n1
I0316 15:16:35.749502  9468 net.cpp:110] Creating Layer prelu1_n1
I0316 15:16:35.750502  9468 net.cpp:477] prelu1_n1 <- conv1_n1
I0316 15:16:35.753505  9468 net.cpp:419] prelu1_n1 -> conv1_n1 (in-place)
I0316 15:16:35.764514  9468 net.cpp:155] Setting up prelu1_n1
I0316 15:16:35.765514  9468 net.cpp:163] Top shape: 1 96 128 384 (4718592)
I0316 15:16:35.768517  9468 layer_factory.hpp:76] Creating layer conv1_n2
I0316 15:16:35.772518  9468 net.cpp:110] Creating Layer conv1_n2
I0316 15:16:35.774520  9468 net.cpp:477] conv1_n2 <- conv1_n1
I0316 15:16:35.776521  9468 net.cpp:433] conv1_n2 -> conv1_n2
I0316 15:16:35.780524  9468 net.cpp:155] Setting up conv1_n2
I0316 15:16:35.782524  9468 net.cpp:163] Top shape: 1 96 128 384 (4718592)
I0316 15:16:35.784526  9468 layer_factory.hpp:76] Creating layer prelu1_n2
I0316 15:16:35.787533  9468 net.cpp:110] Creating Layer prelu1_n2
I0316 15:16:35.789530  9468 net.cpp:477] prelu1_n2 <- conv1_n2
I0316 15:16:35.791532  9468 net.cpp:419] prelu1_n2 -> conv1_n2 (in-place)
I0316 15:16:35.803546  9468 net.cpp:155] Setting up prelu1_n2
I0316 15:16:35.805541  9468 net.cpp:163] Top shape: 1 96 128 384 (4718592)
I0316 15:16:35.807544  9468 layer_factory.hpp:76] Creating layer pool1
I0316 15:16:35.810545  9468 net.cpp:110] Creating Layer pool1
I0316 15:16:35.812546  9468 net.cpp:477] pool1 <- conv1_n2
I0316 15:16:35.814548  9468 net.cpp:433] pool1 -> pool1
I0316 15:16:35.816550  9468 net.cpp:155] Setting up pool1
I0316 15:16:35.819551  9468 net.cpp:163] Top shape: 1 96 64 192 (1179648)
I0316 15:16:35.821552  9468 layer_factory.hpp:76] Creating layer conv2
I0316 15:16:35.823554  9468 net.cpp:110] Creating Layer conv2
I0316 15:16:35.825556  9468 net.cpp:477] conv2 <- pool1
I0316 15:16:35.828562  9468 net.cpp:433] conv2 -> conv2
I0316 15:16:35.833561  9468 net.cpp:155] Setting up conv2
I0316 15:16:35.834563  9468 net.cpp:163] Top shape: 1 96 64 192 (1179648)
I0316 15:16:35.837565  9468 layer_factory.hpp:76] Creating layer prelu2
I0316 15:16:35.839566  9468 net.cpp:110] Creating Layer prelu2
I0316 15:16:35.842568  9468 net.cpp:477] prelu2 <- conv2
I0316 15:16:35.844569  9468 net.cpp:419] prelu2 -> conv2 (in-place)
I0316 15:16:35.851580  9468 net.cpp:155] Setting up prelu2
I0316 15:16:35.853575  9468 net.cpp:163] Top shape: 1 96 64 192 (1179648)
I0316 15:16:35.855576  9468 layer_factory.hpp:76] Creating layer conv2_n1
I0316 15:16:35.858582  9468 net.cpp:110] Creating Layer conv2_n1
I0316 15:16:35.860582  9468 net.cpp:477] conv2_n1 <- conv2
I0316 15:16:35.865584  9468 net.cpp:433] conv2_n1 -> conv2_n1
I0316 15:16:35.869588  9468 net.cpp:155] Setting up conv2_n1
I0316 15:16:35.870587  9468 net.cpp:163] Top shape: 1 96 64 192 (1179648)
I0316 15:16:35.872589  9468 layer_factory.hpp:76] Creating layer prelu2_n1
I0316 15:16:35.875591  9468 net.cpp:110] Creating Layer prelu2_n1
I0316 15:16:35.878597  9468 net.cpp:477] prelu2_n1 <- conv2_n1
I0316 15:16:35.882596  9468 net.cpp:419] prelu2_n1 -> conv2_n1 (in-place)
I0316 15:16:35.889602  9468 net.cpp:155] Setting up prelu2_n1
I0316 15:16:35.890601  9468 net.cpp:163] Top shape: 1 96 64 192 (1179648)
I0316 15:16:35.892604  9468 layer_factory.hpp:76] Creating layer conv2_n2
I0316 15:16:35.895606  9468 net.cpp:110] Creating Layer conv2_n2
I0316 15:16:35.898607  9468 net.cpp:477] conv2_n2 <- conv2_n1
I0316 15:16:35.900609  9468 net.cpp:433] conv2_n2 -> conv2_n2
I0316 15:16:35.903611  9468 net.cpp:155] Setting up conv2_n2
I0316 15:16:35.905613  9468 net.cpp:163] Top shape: 1 96 64 192 (1179648)
I0316 15:16:35.908614  9468 layer_factory.hpp:76] Creating layer prelu2_n2
I0316 15:16:35.911617  9468 net.cpp:110] Creating Layer prelu2_n2
I0316 15:16:35.914619  9468 net.cpp:477] prelu2_n2 <- conv2_n2
I0316 15:16:35.917621  9468 net.cpp:419] prelu2_n2 -> conv2_n2 (in-place)
I0316 15:16:35.922627  9468 net.cpp:155] Setting up prelu2_n2
I0316 15:16:35.924626  9468 net.cpp:163] Top shape: 1 96 64 192 (1179648)
I0316 15:16:35.926628  9468 layer_factory.hpp:76] Creating layer pool2
I0316 15:16:35.931630  9468 net.cpp:110] Creating Layer pool2
I0316 15:16:35.934634  9468 net.cpp:477] pool2 <- conv2_n2
I0316 15:16:35.935634  9468 net.cpp:433] pool2 -> pool2
I0316 15:16:35.938639  9468 net.cpp:155] Setting up pool2
I0316 15:16:35.940637  9468 net.cpp:163] Top shape: 1 96 32 96 (294912)
I0316 15:16:35.942639  9468 layer_factory.hpp:76] Creating layer pool2_pool2_0_split
I0316 15:16:35.946641  9468 net.cpp:110] Creating Layer pool2_pool2_0_split
I0316 15:16:35.948642  9468 net.cpp:477] pool2_pool2_0_split <- pool2
I0316 15:16:35.951645  9468 net.cpp:433] pool2_pool2_0_split -> pool2_pool2_0_split_0
I0316 15:16:35.954648  9468 net.cpp:433] pool2_pool2_0_split -> pool2_pool2_0_split_1
I0316 15:16:35.957649  9468 net.cpp:155] Setting up pool2_pool2_0_split
I0316 15:16:35.960651  9468 net.cpp:163] Top shape: 1 96 32 96 (294912)
I0316 15:16:35.964654  9468 net.cpp:163] Top shape: 1 96 32 96 (294912)
I0316 15:16:35.966657  9468 layer_factory.hpp:76] Creating layer conv3
I0316 15:16:35.969658  9468 net.cpp:110] Creating Layer conv3
I0316 15:16:35.971659  9468 net.cpp:477] conv3 <- pool2_pool2_0_split_0
I0316 15:16:35.974661  9468 net.cpp:433] conv3 -> conv3
I0316 15:16:35.979668  9468 net.cpp:155] Setting up conv3
I0316 15:16:35.981667  9468 net.cpp:163] Top shape: 1 128 32 96 (393216)
I0316 15:16:35.983669  9468 layer_factory.hpp:76] Creating layer prelu3
I0316 15:16:35.985669  9468 net.cpp:110] Creating Layer prelu3
I0316 15:16:35.988673  9468 net.cpp:477] prelu3 <- conv3
I0316 15:16:35.990674  9468 net.cpp:419] prelu3 -> conv3 (in-place)
I0316 15:16:35.993675  9468 net.cpp:155] Setting up prelu3
I0316 15:16:35.995679  9468 net.cpp:163] Top shape: 1 128 32 96 (393216)
I0316 15:16:35.997678  9468 layer_factory.hpp:76] Creating layer conv3_n1
I0316 15:16:36.000680  9468 net.cpp:110] Creating Layer conv3_n1
I0316 15:16:36.002681  9468 net.cpp:477] conv3_n1 <- conv3
I0316 15:16:36.005684  9468 net.cpp:433] conv3_n1 -> conv3_n1
I0316 15:16:36.009686  9468 net.cpp:155] Setting up conv3_n1
I0316 15:16:36.010689  9468 net.cpp:163] Top shape: 1 128 32 96 (393216)
I0316 15:16:36.013689  9468 layer_factory.hpp:76] Creating layer prelu3_n1
I0316 15:16:36.015691  9468 net.cpp:110] Creating Layer prelu3_n1
I0316 15:16:36.018693  9468 net.cpp:477] prelu3_n1 <- conv3_n1
I0316 15:16:36.020695  9468 net.cpp:419] prelu3_n1 -> conv3_n1 (in-place)
I0316 15:16:36.024699  9468 net.cpp:155] Setting up prelu3_n1
I0316 15:16:36.025697  9468 net.cpp:163] Top shape: 1 128 32 96 (393216)
I0316 15:16:36.028702  9468 layer_factory.hpp:76] Creating layer conv3_n2
I0316 15:16:36.031702  9468 net.cpp:110] Creating Layer conv3_n2
I0316 15:16:36.033704  9468 net.cpp:477] conv3_n2 <- conv3_n1
I0316 15:16:36.036706  9468 net.cpp:433] conv3_n2 -> conv3_n2
I0316 15:16:36.042711  9468 net.cpp:155] Setting up conv3_n2
I0316 15:16:36.044713  9468 net.cpp:163] Top shape: 1 128 32 96 (393216)
I0316 15:16:36.047713  9468 layer_factory.hpp:76] Creating layer prelu3_n2
I0316 15:16:36.050715  9468 net.cpp:110] Creating Layer prelu3_n2
I0316 15:16:36.053719  9468 net.cpp:477] prelu3_n2 <- conv3_n2
I0316 15:16:36.055719  9468 net.cpp:419] prelu3_n2 -> conv3_n2 (in-place)
I0316 15:16:36.059722  9468 net.cpp:155] Setting up prelu3_n2
I0316 15:16:36.062724  9468 net.cpp:163] Top shape: 1 128 32 96 (393216)
I0316 15:16:36.064728  9468 layer_factory.hpp:76] Creating layer pool3
I0316 15:16:36.067728  9468 net.cpp:110] Creating Layer pool3
I0316 15:16:36.070731  9468 net.cpp:477] pool3 <- conv3_n2
I0316 15:16:36.073732  9468 net.cpp:433] pool3 -> pool3
I0316 15:16:36.075736  9468 net.cpp:155] Setting up pool3
I0316 15:16:36.078740  9468 net.cpp:163] Top shape: 1 128 16 48 (98304)
I0316 15:16:36.080737  9468 layer_factory.hpp:76] Creating layer pool3_pool3_0_split
I0316 15:16:36.083739  9468 net.cpp:110] Creating Layer pool3_pool3_0_split
I0316 15:16:36.086741  9468 net.cpp:477] pool3_pool3_0_split <- pool3
I0316 15:16:36.088742  9468 net.cpp:433] pool3_pool3_0_split -> pool3_pool3_0_split_0
I0316 15:16:36.091745  9468 net.cpp:433] pool3_pool3_0_split -> pool3_pool3_0_split_1
I0316 15:16:36.094748  9468 net.cpp:155] Setting up pool3_pool3_0_split
I0316 15:16:36.097750  9468 net.cpp:163] Top shape: 1 128 16 48 (98304)
I0316 15:16:36.099750  9468 net.cpp:163] Top shape: 1 128 16 48 (98304)
I0316 15:16:36.102753  9468 layer_factory.hpp:76] Creating layer conv4
I0316 15:16:36.104754  9468 net.cpp:110] Creating Layer conv4
I0316 15:16:36.106756  9468 net.cpp:477] conv4 <- pool3_pool3_0_split_0
I0316 15:16:36.109758  9468 net.cpp:433] conv4 -> conv4
I0316 15:16:36.117764  9468 net.cpp:155] Setting up conv4
I0316 15:16:36.118763  9468 net.cpp:163] Top shape: 1 128 16 48 (98304)
I0316 15:16:36.120766  9468 layer_factory.hpp:76] Creating layer prelu4
I0316 15:16:36.122766  9468 net.cpp:110] Creating Layer prelu4
I0316 15:16:36.124768  9468 net.cpp:477] prelu4 <- conv4
I0316 15:16:36.127770  9468 net.cpp:419] prelu4 -> conv4 (in-place)
I0316 15:16:36.131773  9468 net.cpp:155] Setting up prelu4
I0316 15:16:36.133775  9468 net.cpp:163] Top shape: 1 128 16 48 (98304)
I0316 15:16:36.136777  9468 layer_factory.hpp:76] Creating layer conv4_n1
I0316 15:16:36.138779  9468 net.cpp:110] Creating Layer conv4_n1
I0316 15:16:36.140779  9468 net.cpp:477] conv4_n1 <- conv4
I0316 15:16:36.143782  9468 net.cpp:433] conv4_n1 -> conv4_n1
I0316 15:16:36.149786  9468 net.cpp:155] Setting up conv4_n1
I0316 15:16:36.151787  9468 net.cpp:163] Top shape: 1 128 16 48 (98304)
I0316 15:16:36.153789  9468 layer_factory.hpp:76] Creating layer prelu4_n1
I0316 15:16:36.156791  9468 net.cpp:110] Creating Layer prelu4_n1
I0316 15:16:36.158793  9468 net.cpp:477] prelu4_n1 <- conv4_n1
I0316 15:16:36.160795  9468 net.cpp:419] prelu4_n1 -> conv4_n1 (in-place)
I0316 15:16:36.163795  9468 net.cpp:155] Setting up prelu4_n1
I0316 15:16:36.166798  9468 net.cpp:163] Top shape: 1 128 16 48 (98304)
I0316 15:16:36.168799  9468 layer_factory.hpp:76] Creating layer conv4_n2
I0316 15:16:36.170801  9468 net.cpp:110] Creating Layer conv4_n2
I0316 15:16:36.173804  9468 net.cpp:477] conv4_n2 <- conv4_n1
I0316 15:16:36.175804  9468 net.cpp:433] conv4_n2 -> conv4_n2
I0316 15:16:36.180809  9468 net.cpp:155] Setting up conv4_n2
I0316 15:16:36.182809  9468 net.cpp:163] Top shape: 1 128 16 48 (98304)
I0316 15:16:36.184810  9468 layer_factory.hpp:76] Creating layer prelu4_n2
I0316 15:16:36.187814  9468 net.cpp:110] Creating Layer prelu4_n2
I0316 15:16:36.189816  9468 net.cpp:477] prelu4_n2 <- conv4_n2
I0316 15:16:36.191815  9468 net.cpp:419] prelu4_n2 -> conv4_n2 (in-place)
I0316 15:16:36.195821  9468 net.cpp:155] Setting up prelu4_n2
I0316 15:16:36.197820  9468 net.cpp:163] Top shape: 1 128 16 48 (98304)
I0316 15:16:36.199822  9468 layer_factory.hpp:76] Creating layer pool4
I0316 15:16:36.201822  9468 net.cpp:110] Creating Layer pool4
I0316 15:16:36.204826  9468 net.cpp:477] pool4 <- conv4_n2
I0316 15:16:36.206827  9468 net.cpp:433] pool4 -> pool4
I0316 15:16:36.208828  9468 net.cpp:155] Setting up pool4
I0316 15:16:36.210829  9468 net.cpp:163] Top shape: 1 128 8 24 (24576)
I0316 15:16:36.214831  9468 layer_factory.hpp:76] Creating layer pool4_pool4_0_split
I0316 15:16:36.217834  9468 net.cpp:110] Creating Layer pool4_pool4_0_split
I0316 15:16:36.220837  9468 net.cpp:477] pool4_pool4_0_split <- pool4
I0316 15:16:36.222838  9468 net.cpp:433] pool4_pool4_0_split -> pool4_pool4_0_split_0
I0316 15:16:36.225841  9468 net.cpp:433] pool4_pool4_0_split -> pool4_pool4_0_split_1
I0316 15:16:36.230844  9468 net.cpp:155] Setting up pool4_pool4_0_split
I0316 15:16:36.233846  9468 net.cpp:163] Top shape: 1 128 8 24 (24576)
I0316 15:16:36.235847  9468 net.cpp:163] Top shape: 1 128 8 24 (24576)
I0316 15:16:36.238852  9468 layer_factory.hpp:76] Creating layer conv5
I0316 15:16:36.240851  9468 net.cpp:110] Creating Layer conv5
I0316 15:16:36.243854  9468 net.cpp:477] conv5 <- pool4_pool4_0_split_0
I0316 15:16:36.245854  9468 net.cpp:433] conv5 -> conv5
I0316 15:16:36.249858  9468 net.cpp:155] Setting up conv5
I0316 15:16:36.251858  9468 net.cpp:163] Top shape: 1 128 8 24 (24576)
I0316 15:16:36.253860  9468 layer_factory.hpp:76] Creating layer prelu5
I0316 15:16:36.256862  9468 net.cpp:110] Creating Layer prelu5
I0316 15:16:36.258863  9468 net.cpp:477] prelu5 <- conv5
I0316 15:16:36.263866  9468 net.cpp:419] prelu5 -> conv5 (in-place)
I0316 15:16:36.265868  9468 net.cpp:155] Setting up prelu5
I0316 15:16:36.267869  9468 net.cpp:163] Top shape: 1 128 8 24 (24576)
I0316 15:16:36.269873  9468 layer_factory.hpp:76] Creating layer conv5_n1
I0316 15:16:36.272874  9468 net.cpp:110] Creating Layer conv5_n1
I0316 15:16:36.274874  9468 net.cpp:477] conv5_n1 <- conv5
I0316 15:16:36.277878  9468 net.cpp:433] conv5_n1 -> conv5_n1
I0316 15:16:36.282882  9468 net.cpp:155] Setting up conv5_n1
I0316 15:16:36.283882  9468 net.cpp:163] Top shape: 1 128 8 24 (24576)
I0316 15:16:36.286883  9468 layer_factory.hpp:76] Creating layer prelu5_n1
I0316 15:16:36.288887  9468 net.cpp:110] Creating Layer prelu5_n1
I0316 15:16:36.291888  9468 net.cpp:477] prelu5_n1 <- conv5_n1
I0316 15:16:36.293891  9468 net.cpp:419] prelu5_n1 -> conv5_n1 (in-place)
I0316 15:16:36.296890  9468 net.cpp:155] Setting up prelu5_n1
I0316 15:16:36.299893  9468 net.cpp:163] Top shape: 1 128 8 24 (24576)
I0316 15:16:36.301894  9468 layer_factory.hpp:76] Creating layer conv5_n2
I0316 15:16:36.304898  9468 net.cpp:110] Creating Layer conv5_n2
I0316 15:16:36.306897  9468 net.cpp:477] conv5_n2 <- conv5_n1
I0316 15:16:36.308899  9468 net.cpp:433] conv5_n2 -> conv5_n2
I0316 15:16:36.313905  9468 net.cpp:155] Setting up conv5_n2
I0316 15:16:36.314903  9468 net.cpp:163] Top shape: 1 128 8 24 (24576)
I0316 15:16:36.317905  9468 layer_factory.hpp:76] Creating layer prelu5_n2
I0316 15:16:36.320907  9468 net.cpp:110] Creating Layer prelu5_n2
I0316 15:16:36.322909  9468 net.cpp:477] prelu5_n2 <- conv5_n2
I0316 15:16:36.324910  9468 net.cpp:419] prelu5_n2 -> conv5_n2 (in-place)
I0316 15:16:36.327914  9468 net.cpp:155] Setting up prelu5_n2
I0316 15:16:36.329916  9468 net.cpp:163] Top shape: 1 128 8 24 (24576)
I0316 15:16:36.331915  9468 layer_factory.hpp:76] Creating layer pool5
I0316 15:16:36.334918  9468 net.cpp:110] Creating Layer pool5
I0316 15:16:36.336920  9468 net.cpp:477] pool5 <- conv5_n2
I0316 15:16:36.338922  9468 net.cpp:433] pool5 -> pool5
I0316 15:16:36.340922  9468 net.cpp:155] Setting up pool5
I0316 15:16:36.343924  9468 net.cpp:163] Top shape: 1 128 4 12 (6144)
I0316 15:16:36.346926  9468 layer_factory.hpp:76] Creating layer dconv4
I0316 15:16:36.348928  9468 net.cpp:110] Creating Layer dconv4
I0316 15:16:36.351930  9468 net.cpp:477] dconv4 <- pool5
I0316 15:16:36.353930  9468 net.cpp:433] dconv4 -> dconv4
I0316 15:16:36.358934  9468 net.cpp:155] Setting up dconv4
I0316 15:16:36.360936  9468 net.cpp:163] Top shape: 1 128 8 24 (24576)
I0316 15:16:36.362938  9468 layer_factory.hpp:76] Creating layer dprelu4
I0316 15:16:36.365939  9468 net.cpp:110] Creating Layer dprelu4
I0316 15:16:36.367943  9468 net.cpp:477] dprelu4 <- dconv4
I0316 15:16:36.370945  9468 net.cpp:419] dprelu4 -> dconv4 (in-place)
I0316 15:16:36.372946  9468 net.cpp:155] Setting up dprelu4
I0316 15:16:36.374945  9468 net.cpp:163] Top shape: 1 128 8 24 (24576)
I0316 15:16:36.377950  9468 layer_factory.hpp:76] Creating layer dconv4_n1
I0316 15:16:36.379950  9468 net.cpp:110] Creating Layer dconv4_n1
I0316 15:16:36.382951  9468 net.cpp:477] dconv4_n1 <- dconv4
I0316 15:16:36.384953  9468 net.cpp:433] dconv4_n1 -> dconv4_n1
I0316 15:16:36.388957  9468 net.cpp:155] Setting up dconv4_n1
I0316 15:16:36.390957  9468 net.cpp:163] Top shape: 1 128 8 24 (24576)
I0316 15:16:36.393962  9468 layer_factory.hpp:76] Creating layer dprelu4_n1
I0316 15:16:36.396961  9468 net.cpp:110] Creating Layer dprelu4_n1
I0316 15:16:36.398963  9468 net.cpp:477] dprelu4_n1 <- dconv4_n1
I0316 15:16:36.400964  9468 net.cpp:419] dprelu4_n1 -> dconv4_n1 (in-place)
I0316 15:16:36.404968  9468 net.cpp:155] Setting up dprelu4_n1
I0316 15:16:36.405968  9468 net.cpp:163] Top shape: 1 128 8 24 (24576)
I0316 15:16:36.408970  9468 layer_factory.hpp:76] Creating layer dconv4_n2
I0316 15:16:36.410972  9468 net.cpp:110] Creating Layer dconv4_n2
I0316 15:16:36.412973  9468 net.cpp:477] dconv4_n2 <- dconv4_n1
I0316 15:16:36.415976  9468 net.cpp:433] dconv4_n2 -> dconv4_n2
I0316 15:16:36.420979  9468 net.cpp:155] Setting up dconv4_n2
I0316 15:16:36.421979  9468 net.cpp:163] Top shape: 1 128 8 24 (24576)
I0316 15:16:36.424983  9468 layer_factory.hpp:76] Creating layer dprelu4_n2
I0316 15:16:36.427986  9468 net.cpp:110] Creating Layer dprelu4_n2
I0316 15:16:36.429985  9468 net.cpp:477] dprelu4_n2 <- dconv4_n2
I0316 15:16:36.431987  9468 net.cpp:419] dprelu4_n2 -> dconv4_n2 (in-place)
I0316 15:16:36.434989  9468 net.cpp:155] Setting up dprelu4_n2
I0316 15:16:36.436990  9468 net.cpp:163] Top shape: 1 128 8 24 (24576)
I0316 15:16:36.438992  9468 layer_factory.hpp:76] Creating layer dconcat3
I0316 15:16:36.441993  9468 net.cpp:110] Creating Layer dconcat3
I0316 15:16:36.446997  9468 net.cpp:477] dconcat3 <- dconv4_n2
I0316 15:16:36.449000  9468 net.cpp:477] dconcat3 <- pool4_pool4_0_split_1
I0316 15:16:36.452000  9468 net.cpp:433] dconcat3 -> dconcat3
I0316 15:16:36.454004  9468 net.cpp:155] Setting up dconcat3
I0316 15:16:36.456004  9468 net.cpp:163] Top shape: 1 256 8 24 (49152)
I0316 15:16:36.458004  9468 layer_factory.hpp:76] Creating layer dconv3
I0316 15:16:36.461007  9468 net.cpp:110] Creating Layer dconv3
I0316 15:16:36.463008  9468 net.cpp:477] dconv3 <- dconcat3
I0316 15:16:36.466012  9468 net.cpp:433] dconv3 -> dconv3
I0316 15:16:36.475018  9468 net.cpp:155] Setting up dconv3
I0316 15:16:36.476017  9468 net.cpp:163] Top shape: 1 128 16 48 (98304)
I0316 15:16:36.479020  9468 layer_factory.hpp:76] Creating layer dprelu3
I0316 15:16:36.481022  9468 net.cpp:110] Creating Layer dprelu3
I0316 15:16:36.483022  9468 net.cpp:477] dprelu3 <- dconv3
I0316 15:16:36.485025  9468 net.cpp:419] dprelu3 -> dconv3 (in-place)
I0316 15:16:36.488028  9468 net.cpp:155] Setting up dprelu3
I0316 15:16:36.490028  9468 net.cpp:163] Top shape: 1 128 16 48 (98304)
I0316 15:16:36.493031  9468 layer_factory.hpp:76] Creating layer dconv3_n1
I0316 15:16:36.496031  9468 net.cpp:110] Creating Layer dconv3_n1
I0316 15:16:36.498034  9468 net.cpp:477] dconv3_n1 <- dconv3
I0316 15:16:36.500036  9468 net.cpp:433] dconv3_n1 -> dconv3_n1
I0316 15:16:36.505039  9468 net.cpp:155] Setting up dconv3_n1
I0316 15:16:36.507040  9468 net.cpp:163] Top shape: 1 128 16 48 (98304)
I0316 15:16:36.509043  9468 layer_factory.hpp:76] Creating layer dprelu3_n1
I0316 15:16:36.512043  9468 net.cpp:110] Creating Layer dprelu3_n1
I0316 15:16:36.514045  9468 net.cpp:477] dprelu3_n1 <- dconv3_n1
I0316 15:16:36.517047  9468 net.cpp:419] dprelu3_n1 -> dconv3_n1 (in-place)
I0316 15:16:36.519050  9468 net.cpp:155] Setting up dprelu3_n1
I0316 15:16:36.521049  9468 net.cpp:163] Top shape: 1 128 16 48 (98304)
I0316 15:16:36.524052  9468 layer_factory.hpp:76] Creating layer dconv3_n2
I0316 15:16:36.529055  9468 net.cpp:110] Creating Layer dconv3_n2
I0316 15:16:36.531057  9468 net.cpp:477] dconv3_n2 <- dconv3_n1
I0316 15:16:36.533058  9468 net.cpp:433] dconv3_n2 -> dconv3_n2
I0316 15:16:36.538064  9468 net.cpp:155] Setting up dconv3_n2
I0316 15:16:36.539062  9468 net.cpp:163] Top shape: 1 128 16 48 (98304)
I0316 15:16:36.542064  9468 layer_factory.hpp:76] Creating layer dprelu3_n2
I0316 15:16:36.547068  9468 net.cpp:110] Creating Layer dprelu3_n2
I0316 15:16:36.549070  9468 net.cpp:477] dprelu3_n2 <- dconv3_n2
I0316 15:16:36.551071  9468 net.cpp:419] dprelu3_n2 -> dconv3_n2 (in-place)
I0316 15:16:36.554074  9468 net.cpp:155] Setting up dprelu3_n2
I0316 15:16:36.556076  9468 net.cpp:163] Top shape: 1 128 16 48 (98304)
I0316 15:16:36.559077  9468 layer_factory.hpp:76] Creating layer dconcat2
I0316 15:16:36.563081  9468 net.cpp:110] Creating Layer dconcat2
I0316 15:16:36.565081  9468 net.cpp:477] dconcat2 <- dconv3_n2
I0316 15:16:36.568084  9468 net.cpp:477] dconcat2 <- pool3_pool3_0_split_1
I0316 15:16:36.570085  9468 net.cpp:433] dconcat2 -> dconcat2
I0316 15:16:36.572088  9468 net.cpp:155] Setting up dconcat2
I0316 15:16:36.576092  9468 net.cpp:163] Top shape: 1 256 16 48 (196608)
I0316 15:16:36.579092  9468 layer_factory.hpp:76] Creating layer dconv2
I0316 15:16:36.581094  9468 net.cpp:110] Creating Layer dconv2
I0316 15:16:36.583096  9468 net.cpp:477] dconv2 <- dconcat2
I0316 15:16:36.586097  9468 net.cpp:433] dconv2 -> dconv2
I0316 15:16:36.595103  9468 net.cpp:155] Setting up dconv2
I0316 15:16:36.596103  9468 net.cpp:163] Top shape: 1 128 32 96 (393216)
I0316 15:16:36.599105  9468 layer_factory.hpp:76] Creating layer dprelu2
I0316 15:16:36.601109  9468 net.cpp:110] Creating Layer dprelu2
I0316 15:16:36.603108  9468 net.cpp:477] dprelu2 <- dconv2
I0316 15:16:36.605110  9468 net.cpp:419] dprelu2 -> dconv2 (in-place)
I0316 15:16:36.610113  9468 net.cpp:155] Setting up dprelu2
I0316 15:16:36.612114  9468 net.cpp:163] Top shape: 1 128 32 96 (393216)
I0316 15:16:36.615118  9468 layer_factory.hpp:76] Creating layer dconv2_n1
I0316 15:16:36.618121  9468 net.cpp:110] Creating Layer dconv2_n1
I0316 15:16:36.620121  9468 net.cpp:477] dconv2_n1 <- dconv2
I0316 15:16:36.622122  9468 net.cpp:433] dconv2_n1 -> dconv2_n1
I0316 15:16:36.627126  9468 net.cpp:155] Setting up dconv2_n1
I0316 15:16:36.629127  9468 net.cpp:163] Top shape: 1 128 32 96 (393216)
I0316 15:16:36.631130  9468 layer_factory.hpp:76] Creating layer dprelu2_n1
I0316 15:16:36.634131  9468 net.cpp:110] Creating Layer dprelu2_n1
I0316 15:16:36.636132  9468 net.cpp:477] dprelu2_n1 <- dconv2_n1
I0316 15:16:36.639133  9468 net.cpp:419] dprelu2_n1 -> dconv2_n1 (in-place)
I0316 15:16:36.643137  9468 net.cpp:155] Setting up dprelu2_n1
I0316 15:16:36.646138  9468 net.cpp:163] Top shape: 1 128 32 96 (393216)
I0316 15:16:36.648140  9468 layer_factory.hpp:76] Creating layer dconv2_n2
I0316 15:16:36.651144  9468 net.cpp:110] Creating Layer dconv2_n2
I0316 15:16:36.653143  9468 net.cpp:477] dconv2_n2 <- dconv2_n1
I0316 15:16:36.655145  9468 net.cpp:433] dconv2_n2 -> dconv2_n2
I0316 15:16:36.661152  9468 net.cpp:155] Setting up dconv2_n2
I0316 15:16:36.662149  9468 net.cpp:163] Top shape: 1 128 32 96 (393216)
I0316 15:16:36.664151  9468 layer_factory.hpp:76] Creating layer dprelu2_n2
I0316 15:16:36.667153  9468 net.cpp:110] Creating Layer dprelu2_n2
I0316 15:16:36.669155  9468 net.cpp:477] dprelu2_n2 <- dconv2_n2
I0316 15:16:36.672159  9468 net.cpp:419] dprelu2_n2 -> dconv2_n2 (in-place)
I0316 15:16:36.676162  9468 net.cpp:155] Setting up dprelu2_n2
I0316 15:16:36.679163  9468 net.cpp:163] Top shape: 1 128 32 96 (393216)
I0316 15:16:36.681164  9468 layer_factory.hpp:76] Creating layer dconcat1
I0316 15:16:36.684166  9468 net.cpp:110] Creating Layer dconcat1
I0316 15:16:36.686167  9468 net.cpp:477] dconcat1 <- dconv2_n2
I0316 15:16:36.688169  9468 net.cpp:477] dconcat1 <- pool2_pool2_0_split_1
I0316 15:16:36.691170  9468 net.cpp:433] dconcat1 -> dconcat1
I0316 15:16:36.693172  9468 net.cpp:155] Setting up dconcat1
I0316 15:16:36.695174  9468 net.cpp:163] Top shape: 1 224 32 96 (688128)
I0316 15:16:36.698175  9468 layer_factory.hpp:76] Creating layer dconv1
I0316 15:16:36.700178  9468 net.cpp:110] Creating Layer dconv1
I0316 15:16:36.703181  9468 net.cpp:477] dconv1 <- dconcat1
I0316 15:16:36.705181  9468 net.cpp:433] dconv1 -> dconv1
I0316 15:16:36.712187  9468 net.cpp:155] Setting up dconv1
I0316 15:16:36.713186  9468 net.cpp:163] Top shape: 1 96 64 192 (1179648)
I0316 15:16:36.715189  9468 layer_factory.hpp:76] Creating layer dprelu1
I0316 15:16:36.718190  9468 net.cpp:110] Creating Layer dprelu1
I0316 15:16:36.720191  9468 net.cpp:477] dprelu1 <- dconv1
I0316 15:16:36.722194  9468 net.cpp:419] dprelu1 -> dconv1 (in-place)
I0316 15:16:36.728199  9468 net.cpp:155] Setting up dprelu1
I0316 15:16:36.729198  9468 net.cpp:163] Top shape: 1 96 64 192 (1179648)
I0316 15:16:36.732200  9468 layer_factory.hpp:76] Creating layer dconv1_n1
I0316 15:16:36.734202  9468 net.cpp:110] Creating Layer dconv1_n1
I0316 15:16:36.737205  9468 net.cpp:477] dconv1_n1 <- dconv1
I0316 15:16:36.739205  9468 net.cpp:433] dconv1_n1 -> dconv1_n1
I0316 15:16:36.743208  9468 net.cpp:155] Setting up dconv1_n1
I0316 15:16:36.745209  9468 net.cpp:163] Top shape: 1 96 64 192 (1179648)
I0316 15:16:36.748211  9468 layer_factory.hpp:76] Creating layer dprelu1_n1
I0316 15:16:36.750214  9468 net.cpp:110] Creating Layer dprelu1_n1
I0316 15:16:36.753216  9468 net.cpp:477] dprelu1_n1 <- dconv1_n1
I0316 15:16:36.755218  9468 net.cpp:419] dprelu1_n1 -> dconv1_n1 (in-place)
I0316 15:16:36.762224  9468 net.cpp:155] Setting up dprelu1_n1
I0316 15:16:36.764222  9468 net.cpp:163] Top shape: 1 96 64 192 (1179648)
I0316 15:16:36.766224  9468 layer_factory.hpp:76] Creating layer dconv1_n2
I0316 15:16:36.768226  9468 net.cpp:110] Creating Layer dconv1_n2
I0316 15:16:36.770226  9468 net.cpp:477] dconv1_n2 <- dconv1_n1
I0316 15:16:36.773229  9468 net.cpp:433] dconv1_n2 -> dconv1_n2
I0316 15:16:36.777232  9468 net.cpp:155] Setting up dconv1_n2
I0316 15:16:36.778233  9468 net.cpp:163] Top shape: 1 96 64 192 (1179648)
I0316 15:16:36.781234  9468 layer_factory.hpp:76] Creating layer dprelu1_n2
I0316 15:16:36.784238  9468 net.cpp:110] Creating Layer dprelu1_n2
I0316 15:16:36.786238  9468 net.cpp:477] dprelu1_n2 <- dconv1_n2
I0316 15:16:36.788239  9468 net.cpp:419] dprelu1_n2 -> dconv1_n2 (in-place)
I0316 15:16:36.794245  9468 net.cpp:155] Setting up dprelu1_n2
I0316 15:16:36.796246  9468 net.cpp:163] Top shape: 1 96 64 192 (1179648)
I0316 15:16:36.798249  9468 layer_factory.hpp:76] Creating layer dconv0
I0316 15:16:36.801249  9468 net.cpp:110] Creating Layer dconv0
I0316 15:16:36.803251  9468 net.cpp:477] dconv0 <- dconv1_n2
I0316 15:16:36.805253  9468 net.cpp:433] dconv0 -> dconv0
I0316 15:16:36.811256  9468 net.cpp:155] Setting up dconv0
I0316 15:16:36.812257  9468 net.cpp:163] Top shape: 1 96 128 384 (4718592)
I0316 15:16:36.814259  9468 layer_factory.hpp:76] Creating layer dprelu0
I0316 15:16:36.817261  9468 net.cpp:110] Creating Layer dprelu0
I0316 15:16:36.819262  9468 net.cpp:477] dprelu0 <- dconv0
I0316 15:16:36.821264  9468 net.cpp:419] dprelu0 -> dconv0 (in-place)
I0316 15:16:36.832274  9468 net.cpp:155] Setting up dprelu0
I0316 15:16:36.833271  9468 net.cpp:163] Top shape: 1 96 128 384 (4718592)
I0316 15:16:36.836274  9468 layer_factory.hpp:76] Creating layer dconv0_n1
I0316 15:16:36.838275  9468 net.cpp:110] Creating Layer dconv0_n1
I0316 15:16:36.840277  9468 net.cpp:477] dconv0_n1 <- dconv0
I0316 15:16:36.845280  9468 net.cpp:433] dconv0_n1 -> dconv0_n1
I0316 15:16:36.848283  9468 net.cpp:155] Setting up dconv0_n1
I0316 15:16:36.850286  9468 net.cpp:163] Top shape: 1 48 128 384 (2359296)
I0316 15:16:36.852284  9468 layer_factory.hpp:76] Creating layer dprelu0_n1
I0316 15:16:36.855288  9468 net.cpp:110] Creating Layer dprelu0_n1
I0316 15:16:36.858289  9468 net.cpp:477] dprelu0_n1 <- dconv0_n1
I0316 15:16:36.862293  9468 net.cpp:419] dprelu0_n1 -> dconv0_n1 (in-place)
I0316 15:16:36.869298  9468 net.cpp:155] Setting up dprelu0_n1
I0316 15:16:36.870297  9468 net.cpp:163] Top shape: 1 48 128 384 (2359296)
I0316 15:16:36.873301  9468 layer_factory.hpp:76] Creating layer interpolation
I0316 15:16:36.876302  9468 net.cpp:110] Creating Layer interpolation
I0316 15:16:36.881306  9468 net.cpp:477] interpolation <- dconv0_n1
I0316 15:16:36.883308  9468 net.cpp:433] interpolation -> interpolation
I0316 15:16:36.886309  9468 net.cpp:155] Setting up interpolation
I0316 15:16:36.888310  9468 net.cpp:163] Top shape: 1 3 128 384 (147456)
I0316 15:16:36.891315  9468 layer_factory.hpp:76] Creating layer loss_1
I0316 15:16:36.895315  9468 net.cpp:110] Creating Layer loss_1
I0316 15:16:36.897317  9468 net.cpp:477] loss_1 <- interpolation
I0316 15:16:36.899318  9468 net.cpp:477] loss_1 <- image2
I0316 15:16:36.901320  9468 net.cpp:433] loss_1 -> loss_1
I0316 15:16:36.904321  9468 net.cpp:155] Setting up loss_1
I0316 15:16:36.906325  9468 net.cpp:163] Top shape: (1)
I0316 15:16:36.909327  9468 net.cpp:168]     with loss weight 1
I0316 15:16:36.912328  9468 net.cpp:236] loss_1 needs backward computation.
I0316 15:16:36.914330  9468 net.cpp:236] interpolation needs backward computation.
I0316 15:16:36.917331  9468 net.cpp:236] dprelu0_n1 needs backward computation.
I0316 15:16:36.920333  9468 net.cpp:236] dconv0_n1 needs backward computation.
I0316 15:16:36.922335  9468 net.cpp:236] dprelu0 needs backward computation.
I0316 15:16:36.925338  9468 net.cpp:236] dconv0 needs backward computation.
I0316 15:16:36.928339  9468 net.cpp:236] dprelu1_n2 needs backward computation.
I0316 15:16:36.931341  9468 net.cpp:236] dconv1_n2 needs backward computation.
I0316 15:16:36.934346  9468 net.cpp:236] dprelu1_n1 needs backward computation.
I0316 15:16:36.936344  9468 net.cpp:236] dconv1_n1 needs backward computation.
I0316 15:16:36.939348  9468 net.cpp:236] dprelu1 needs backward computation.
I0316 15:16:36.942350  9468 net.cpp:236] dconv1 needs backward computation.
I0316 15:16:36.945350  9468 net.cpp:236] dconcat1 needs backward computation.
I0316 15:16:36.948355  9468 net.cpp:236] dprelu2_n2 needs backward computation.
I0316 15:16:36.950355  9468 net.cpp:236] dconv2_n2 needs backward computation.
I0316 15:16:36.953357  9468 net.cpp:236] dprelu2_n1 needs backward computation.
I0316 15:16:36.956358  9468 net.cpp:236] dconv2_n1 needs backward computation.
I0316 15:16:36.959362  9468 net.cpp:236] dprelu2 needs backward computation.
I0316 15:16:36.962364  9468 net.cpp:236] dconv2 needs backward computation.
I0316 15:16:36.964365  9468 net.cpp:236] dconcat2 needs backward computation.
I0316 15:16:36.967370  9468 net.cpp:236] dprelu3_n2 needs backward computation.
I0316 15:16:36.970368  9468 net.cpp:236] dconv3_n2 needs backward computation.
I0316 15:16:36.972370  9468 net.cpp:236] dprelu3_n1 needs backward computation.
I0316 15:16:36.975373  9468 net.cpp:236] dconv3_n1 needs backward computation.
I0316 15:16:36.978375  9468 net.cpp:236] dprelu3 needs backward computation.
I0316 15:16:36.981377  9468 net.cpp:236] dconv3 needs backward computation.
I0316 15:16:36.983378  9468 net.cpp:236] dconcat3 needs backward computation.
I0316 15:16:36.986380  9468 net.cpp:236] dprelu4_n2 needs backward computation.
I0316 15:16:36.989383  9468 net.cpp:236] dconv4_n2 needs backward computation.
I0316 15:16:36.992388  9468 net.cpp:236] dprelu4_n1 needs backward computation.
I0316 15:16:36.995386  9468 net.cpp:236] dconv4_n1 needs backward computation.
I0316 15:16:36.997388  9468 net.cpp:236] dprelu4 needs backward computation.
I0316 15:16:37.000391  9468 net.cpp:236] dconv4 needs backward computation.
I0316 15:16:37.002393  9468 net.cpp:236] pool5 needs backward computation.
I0316 15:16:37.005393  9468 net.cpp:236] prelu5_n2 needs backward computation.
I0316 15:16:37.008396  9468 net.cpp:236] conv5_n2 needs backward computation.
I0316 15:16:37.011399  9468 net.cpp:236] prelu5_n1 needs backward computation.
I0316 15:16:37.013399  9468 net.cpp:236] conv5_n1 needs backward computation.
I0316 15:16:37.016402  9468 net.cpp:236] prelu5 needs backward computation.
I0316 15:16:37.019404  9468 net.cpp:236] conv5 needs backward computation.
I0316 15:16:37.021405  9468 net.cpp:236] pool4_pool4_0_split needs backward computation.
I0316 15:16:37.025410  9468 net.cpp:236] pool4 needs backward computation.
I0316 15:16:37.027410  9468 net.cpp:236] prelu4_n2 needs backward computation.
I0316 15:16:37.030411  9468 net.cpp:236] conv4_n2 needs backward computation.
I0316 15:16:37.033416  9468 net.cpp:236] prelu4_n1 needs backward computation.
I0316 15:16:37.036417  9468 net.cpp:236] conv4_n1 needs backward computation.
I0316 15:16:37.039420  9468 net.cpp:236] prelu4 needs backward computation.
I0316 15:16:37.043422  9468 net.cpp:236] conv4 needs backward computation.
I0316 15:16:37.048425  9468 net.cpp:236] pool3_pool3_0_split needs backward computation.
I0316 15:16:37.052428  9468 net.cpp:236] pool3 needs backward computation.
I0316 15:16:37.055430  9468 net.cpp:236] prelu3_n2 needs backward computation.
I0316 15:16:37.058432  9468 net.cpp:236] conv3_n2 needs backward computation.
I0316 15:16:37.061435  9468 net.cpp:236] prelu3_n1 needs backward computation.
I0316 15:16:37.063434  9468 net.cpp:236] conv3_n1 needs backward computation.
I0316 15:16:37.066437  9468 net.cpp:236] prelu3 needs backward computation.
I0316 15:16:37.069442  9468 net.cpp:236] conv3 needs backward computation.
I0316 15:16:37.071444  9468 net.cpp:236] pool2_pool2_0_split needs backward computation.
I0316 15:16:37.075445  9468 net.cpp:236] pool2 needs backward computation.
I0316 15:16:37.078446  9468 net.cpp:236] prelu2_n2 needs backward computation.
I0316 15:16:37.081450  9468 net.cpp:236] conv2_n2 needs backward computation.
I0316 15:16:37.083451  9468 net.cpp:236] prelu2_n1 needs backward computation.
I0316 15:16:37.086454  9468 net.cpp:236] conv2_n1 needs backward computation.
I0316 15:16:37.089453  9468 net.cpp:236] prelu2 needs backward computation.
I0316 15:16:37.091455  9468 net.cpp:236] conv2 needs backward computation.
I0316 15:16:37.094457  9468 net.cpp:236] pool1 needs backward computation.
I0316 15:16:37.097463  9468 net.cpp:236] prelu1_n2 needs backward computation.
I0316 15:16:37.099460  9468 net.cpp:236] conv1_n2 needs backward computation.
I0316 15:16:37.102463  9468 net.cpp:236] prelu1_n1 needs backward computation.
I0316 15:16:37.105465  9468 net.cpp:236] conv1_n1 needs backward computation.
I0316 15:16:37.108467  9468 net.cpp:236] prelu1 needs backward computation.
I0316 15:16:37.110468  9468 net.cpp:236] conv1 needs backward computation.
I0316 15:16:37.113471  9468 net.cpp:240] image13 does not need backward computation.
I0316 15:16:37.116473  9468 net.cpp:240] image3 does not need backward computation.
I0316 15:16:37.119474  9468 net.cpp:240] image2 does not need backward computation.
I0316 15:16:37.121476  9468 net.cpp:240] image1 does not need backward computation.
I0316 15:16:37.125480  9468 net.cpp:283] This network produces output label1
I0316 15:16:37.127480  9468 net.cpp:283] This network produces output label2
I0316 15:16:37.130483  9468 net.cpp:283] This network produces output label3
I0316 15:16:37.132484  9468 net.cpp:283] This network produces output loss_1
I0316 15:16:37.135486  9468 net.cpp:297] Network initialization done.
I0316 15:16:37.138489  9468 net.cpp:298] Memory required for data: 268296208


==> figures/ppt/MIND_results/Gucan/data/points.txt <==
Point NO. 1 : 
211 , 53 : 5.98792
211 , 53
211 , 53 : 8.60781

Point NO. 2 : 
322 , 59 : 7.46458
324 , 59
327 , 59 : 7.92778

Point NO. 3 : 
55 , 66 : 5.56611
48 , 67
42 , 67 : 7.25491



==> figures/ppt/sources/DICOM/DICOM1/Matching/points.txt <==
Point NO. 1 : 
66 , 39 : 4.97108
70 , 42
74 , 44 : 4.85946

Point NO. 2 : 
101 , 93 : 5.31808
106 , 95
109 , 95 : 4.98086

Point NO. 3 : 
103 , 142 : 5.60766
106 , 143
109 , 143 : 5.36975

Point NO. 4 : 
126 , 164 : 4.02749
130 , 166
134 , 166 : 6.09946

Point NO. 5 : 
148 , 48 : 4.55759
151 , 51
156 , 54 : 4.70346

Point NO. 6 : 
193 , 138 : 7.89432
194 , 139
195 , 141 : 6.78763

Point NO. 7 : 
38 , 116 : 7.0398
38 , 115
38 , 114 : 8.61569

Point NO. 8 : 
93 , 63 : 6.1242
98 , 64
101 , 65 : 6.31526

Point NO. 9 : 
116 , 49 : 4.42908
118 , 51
120 , 54 : 5.77928

Point NO. 10 : 
177 , 53 : 4.80276
180 , 54
183 , 55 : 4.14329

Point NO. 11 : 
153 , 157 : 4.94407
154 , 159
156 , 161 : 5.57768



==> figures/ppt/sources/DICOM/DICOM3/Matching/points.txt <==
Point NO. 1 : 
81 , 70 : 5.87714
85 , 71
88 , 72 : 6.05546

Point NO. 2 : 
92 , 117 : 4.89383
96 , 116
102 , 116 : 3.82609

Point NO. 3 : 
93 , 157 : 4.57593
97 , 157
101 , 157 : 4.62726

Point NO. 4 : 
106 , 188 : 4.8984
110 , 188
113 , 187 : 6.28808

Point NO. 5 : 
61 , 47 : 6.58442
63 , 48
65 , 49 : 6.88697

Point NO. 6 : 
122 , 48 : 5.39301
123 , 49
125 , 50 : 5.79115

Point NO. 7 : 
167 , 173 : 8.29154
166 , 173
166 , 173 : 7.96839

Point NO. 8 : 
187 , 184 : 5.96093
188 , 183
188 , 182 : 4.8957

Point NO. 9 : 
166 , 86 : 7.57411
166 , 87
166 , 89 : 7.55438

Point NO. 10 : 
25 , 90 : 7.37981
26 , 90
27 , 90 : 6.55968



==> figures/ppt/sources/MIND_results/KITTI/points.txt <==
-img1 "D:\DataSet\MIND\KITTI_RAW\KITTI_RAW\2011_09_26_drive_0005_extract_image_03\0000000060.png" ^
-img2 "D:\DataSet\MIND\KITTI_RAW\KITTI_RAW\2011_09_26_drive_0005_extract_image_03\0000000061.png" ^
-img3 "D:\DataSet\MIND\KITTI_RAW\KITTI_RAW\2011_09_26_drive_0005_extract_image_03\0000000062.png" ^

Point NO. 1(3): 
214 , 77 : 7.26878
218 , 79
223 , 78 : 7.45306

Point NO. 2 (4): 
243 , 55 : 6.2504
250 , 54
257 , 54 : 6.79381

Point NO. 3 (5): 
252 , 87 : 6.00223
258 , 87
266 , 88 : 6.38213

Point NO. 4(1) : 
40 , 114 : 7.08871
34 , 118
29 , 121 : 7.97027

Point NO. 5 (2): 
151 , 17 : 8.17208
154 , 16
156 , 16 : 6.13196



==> figures/ppt/sources/MIND_results/Sintel/points.txt <==

-img1 "D:\DataSet\MIND\Sintel_moive\013\00021.jpg" ^
-img2 "D:\DataSet\MIND\Sintel_moive\013\00022.jpg" ^
-img3 "D:\DataSet\MIND\Sintel_moive\013\00023.jpg" ^

Point NO. 1 (3): 
91 , 85 : 4.17486
79 , 83
72 , 78 : 3.57106

Point NO. 2 (4): 
118 , 43 : 4.06129
111 , 42
106 , 41 : 3.86332

Point NO. 3 (5): 
143 , 85 : 6.45025
142 , 87
140 , 88 : 6.40967

Point NO. 4 (2): 
70 , 102 : 4.06699
71 , 102
69 , 104 : 4.7473

Point NO. 5 (1): 
36 , 15 : 7.03069
35 , 17
34 , 18 : 9.71263



==> figures/ppt/sources/MIND_results/Sintel_fail/points.txt <==

-img1 "D:\DataSet\OpticalFlow\training\final\temple_3\frame_0030.png" ^
-img2 "D:\DataSet\OpticalFlow\training\final\temple_3\frame_0030.png" ^
-img3 "D:\DataSet\OpticalFlow\training\final\temple_3\frame_0031.png" ^

Point NO. 1 (4): 
136 , 13 : 3.2579
138 , 11
145 , 21 : 4.27062

Point NO. 2 (3): 
147 , 89 : 3.51983
133 , 81
147 , 89 : 2.95617

Point NO. 3 (5): 
220 , 51 : 3.76918
187 , 60
196 , 48 : 2.16874

Point NO. 4 (2): 
97 , 69 : 2.86864
104 , 67
89 , 32 : 2.98549

Point NO. 5 (1): 
60 , 90 : 2.97066
58 , 94
67 , 96 : 2.59384



==> figures/ppt/sources/log.txt <==
Log file created at: 2015/09/26 09:11:47
Running on machine: ACRV-PC
Log line format: [IWEF]mmdd hh:mm:ss.uuuuuu threadid file:line] msg
I0926 09:11:47.562599  1308 match_propagation.cpp:729] 1 = mouseclick
I0926 09:11:47.593799  1308 match_propagation.cpp:113] This is just a test str defined by gcl
I0926 09:11:47.593799  1308 match_propagation.cpp:114] E:/gucan/models/test_interpolationNet_gucan/test.prototxt
I0926 09:11:48.514201  1308 match_propagation.cpp:136] Using CPU
I0926 09:11:48.514201  1308 net.cpp:50] Initializing net from parameters: 
name: "InterpolationNet"
force_backward: true
state {
  phase: TRAIN
}
layer {
  name: "image1"
  type: "MemoryData"
  top: "image1"
  top: "label1"
  transform_param {
    scale: 0.00390625
    mean_file: "F:/gucan/data/leveldb/leveldb_motion_1_train_aug_mean"
  }
  memory_data_param {
    batch_size: 1
    channels: 3
    height: 128
    width: 256
  }
}
layer {
  name: "image2"
  type: "MemoryData"
  top: "image2"
  top: "label2"
  transform_param {
    scale: 0.00390625
    mean_file: "F:/gucan/data/leveldb/leveldb_motion_2_train_aug_mean"
  }
  memory_data_param {
    batch_size: 1
    channels: 3
    height: 64
    width: 128
  }
}
layer {
  name: "image3"
  type: "MemoryData"
  top: "image3"
  top: "label3"
  transform_param {
    scale: 0.00390625
    mean_file: "F:/gucan/data/leveldb/leveldb_motion_1_train_aug_mean"
  }
  memory_data_param {
    batch_size: 1
    channels: 3
    height: 128
    width: 256
  }
}
layer {
  name: "image13"
  type: "Concat"
  bottom: "image1"
  bottom: "image3"
  top: "image13"
}
layer {
  name: "conv1"
  type: "Convolution"
  bottom: "image13"
  top: "conv1"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 2
  }
  convolution_param {
    num_output: 128
    pad: 3
    kernel_size: 7
    stride: 1
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "PReLU1"
  type: "PReLU"
  bottom: "conv1"
  top: "conv1"
  param {
    lr_mult: 1
  }
}
layer {
  name: "nconv1"
  type: "Convolution"
  bottom: "conv1"
  top: "nconv1"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 2
  }
  convolution_param {
    num_output: 128
    kernel_size: 1
    stride: 1
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "nPReLU1"
  type: "PReLU"
  bottom: "nconv1"
  top: "nconv1"
  param {
    lr_mult: 1
  }
}
layer {
  name: "pool1"
  type: "Pooling"
  bottom: "nconv1"
  top: "pool1"
  pooling_param {
    pool: MAX
    kernel_size: 2
    stride: 2
  }
}
layer {
  name: "conv2"
  type: "Convolution"
  bottom: "pool1"
  top: "conv2"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 2
  }
  convolution_param {
    num_output: 256
    pad: 2
    kernel_size: 5
    stride: 1
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "PReLU2"
  type: "PReLU"
  bottom: "conv2"
  top: "conv2"
  param {
    lr_mult: 1
  }
}
layer {
  name: "nconv2"
  type: "Convolution"
  bottom: "conv2"
  top: "nconv2"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 2
  }
  convolution_param {
    num_output: 256
    kernel_size: 1
    stride: 1
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "nPReLU2"
  type: "PReLU"
  bottom: "nconv2"
  top: "nconv2"
  param {
    lr_mult: 1
  }
}
layer {
  name: "pool2"
  type: "Pooling"
  bottom: "nconv2"
  top: "pool2"
  pooling_param {
    pool: MAX
    kernel_size: 2
    stride: 2
  }
}
layer {
  name: "conv3"
  type: "Convolution"
  bottom: "pool2"
  top: "conv3"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 2
  }
  convolution_param {
    num_output: 256
    pad: 2
    kernel_size: 5
    stride: 1
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "PReLU3"
  type: "PReLU"
  bottom: "conv3"
  top: "conv3"
  param {
    lr_mult: 1
  }
}
layer {
  name: "nconv3"
  type: "Convolution"
  bottom: "conv3"
  top: "nconv3"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 2
  }
  convolution_param {
    num_output: 256
    kernel_size: 1
    stride: 1
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "nPReLU3"
  type: "PReLU"
  bottom: "nconv3"
  top: "nconv3"
  param {
    lr_mult: 1
  }
}
layer {
  name: "pool3"
  type: "Pooling"
  bottom: "nconv3"
  top: "pool3"
  pooling_param {
    pool: MAX
    kernel_size: 2
    stride: 2
  }
}
layer {
  name: "conv3_1"
  type: "Convolution"
  bottom: "pool3"
  top: "conv3_1"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 2
  }
  convolution_param {
    num_output: 256
    pad: 1
    kernel_size: 3
    stride: 1
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "PReLU3_1"
  type: "PReLU"
  bottom: "conv3_1"
  top: "conv3_1"
  param {
    lr_mult: 1
  }
}
layer {
  name: "nconv3_1"
  type: "Convolution"
  bottom: "conv3_1"
  top: "nconv3_1"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 2
  }
  convolution_param {
    num_output: 256
    kernel_size: 1
    stride: 1
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "nPReLU3_1"
  type: "PReLU"
  bottom: "nconv3_1"
  top: "nconv3_1"
  param {
    lr_mult: 1
  }
}
layer {
  name: "conv4"
  type: "Convolution"
  bottom: "nconv3_1"
  top: "conv4"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 2
  }
  convolution_param {
    num_output: 256
    pad: 1
    kernel_size: 3
    stride: 1
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "PReLU4"
  type: "PReLU"
  bottom: "conv4"
  top: "conv4"
  param {
    lr_mult: 1
  }
}
layer {
  name: "nconv4"
  type: "Convolution"
  bottom: "conv4"
  top: "nconv4"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 2
  }
  convolution_param {
    num_output: 256
    kernel_size: 1
    stride: 1
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "nPReLU4"
  type: "PReLU"
  bottom: "nconv4"
  top: "nconv4"
  param {
    lr_mult: 1
  }
}
layer {
  name: "pool4"
  type: "Pooling"
  bottom: "nconv4"
  top: "pool4"
  pooling_param {
    pool: MAX
    kernel_size: 2
    stride: 2
  }
}
layer {
  name: "conv4_1"
  type: "Convolution"
  bottom: "pool4"
  top: "conv4_1"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 2
  }
  convolution_param {
    num_output: 256
    pad: 1
    kernel_size: 3
    stride: 1
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "PReLU4_1"
  type: "PReLU"
  bottom: "conv4_1"
  top: "conv4_1"
  param {
    lr_mult: 1
  }
}
layer {
  name: "nconv4_1"
  type: "Convolution"
  bottom: "conv4_1"
  top: "nconv4_1"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 2
  }
  convolution_param {
    num_output: 256
    kernel_size: 1
    stride: 1
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "nPReLU4_1"
  type: "PReLU"
  bottom: "nconv4_1"
  top: "nconv4_1"
  param {
    lr_mult: 1
  }
}
layer {
  name: "conv5"
  type: "Convolution"
  bottom: "nconv4_1"
  top: "conv5"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 2
  }
  convolution_param {
    num_output: 256
    pad: 1
    kernel_size: 3
    stride: 1
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "PReLU5"
  type: "PReLU"
  bottom: "conv5"
  top: "conv5"
  param {
    lr_mult: 1
  }
}
layer {
  name: "nconv5"
  type: "Convolution"
  bottom: "conv5"
  top: "nconv5"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 2
  }
  convolution_param {
    num_output: 256
    kernel_size: 1
    stride: 1
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "nPReLU5"
  type: "PReLU"
  bottom: "nconv5"
  top: "nconv5"
  param {
    lr_mult: 1
  }
}
layer {
  name: "pool5"
  type: "Pooling"
  bottom: "nconv5"
  top: "pool5"
  pooling_param {
    pool: MAX
    kernel_size: 2
    stride: 2
  }
}
layer {
  name: "conv5_1"
  type: "Convolution"
  bottom: "pool5"
  top: "conv5_1"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 2
  }
  convolution_param {
    num_output: 256
    pad: 1
    kernel_size: 3
    stride: 1
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "PReLU5_1"
  type: "PReLU"
  bottom: "conv5_1"
  top: "conv5_1"
  param {
    lr_mult: 1
  }
}
layer {
  name: "nconv5_1"
  type: "Convolution"
  bottom: "conv5_1"
  top: "nconv5_1"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 2
  }
  convolution_param {
    num_output: 256
    kernel_size: 1
    stride: 1
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "nPReLU5_1"
  type: "PReLU"
  bottom: "nconv5_1"
  top: "nconv5_1"
  param {
    lr_mult: 1
  }
}
layer {
  name: "conv6"
  type: "Convolution"
  bottom: "nconv5_1"
  top: "conv6"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 2
  }
  convolution_param {
    num_output: 256
    pad: 1
    kernel_size: 3
    stride: 1
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "PReLU6"
  type: "PReLU"
  bottom: "conv6"
  top: "conv6"
  param {
    lr_mult: 1
  }
}
layer {
  name: "concat5"
  type: "Concat"
  bottom: "conv6"
  bottom: "conv5_1"
  top: "concat5"
  concat_param {
    axis: 1
  }
}
layer {
  name: "deconv5"
  type: "Deconvolution"
  bottom: "concat5"
  top: "deconv5"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 2
  }
  convolution_param {
    num_output: 256
    pad: 1
    kernel_size: 4
    stride: 2
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "PReLU_d5"
  type: "PReLU"
  bottom: "deconv5"
  top: "deconv5"
}
layer {
  name: "ndeconv5"
  type: "Convolution"
  bottom: "deconv5"
  top: "ndeconv5"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 2
  }
  convolution_param {
    num_output: 256
    kernel_size: 1
    stride: 1
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "nPReLU_d5"
  type: "PReLU"
  bottom: "ndeconv5"
  top: "ndeconv5"
  param {
    lr_mult: 1
  }
}
layer {
  name: "concat4"
  type: "Concat"
  bottom: "ndeconv5"
  bottom: "conv4_1"
  top: "concat4"
  concat_param {
    axis: 1
  }
}
layer {
  name: "deconv4"
  type: "Deconvolution"
  bottom: "concat4"
  top: "deconv4"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 2
  }
  convolution_param {
    num_output: 512
    pad: 2
    kernel_size: 6
    stride: 2
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "PReLU_d4"
  type: "PReLU"
  bottom: "deconv4"
  top: "deconv4"
}
layer {
  name: "ndconv4"
  type: "Convolution"
  bottom: "deconv4"
  top: "ndeconv4"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 1
  }
  convolution_param {
    num_output: 512
    kernel_size: 1
    stride: 1
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "nPReLU_d4"
  type: "PReLU"
  bottom: "ndeconv4"
  top: "ndeconv4"
  param {
    lr_mult: 1
  }
}
layer {
  name: "concat3"
  type: "Concat"
  bottom: "ndeconv4"
  bottom: "conv3_1"
  top: "concat3"
  concat_param {
    axis: 1
  }
}
layer {
  name: "deconv3"
  type: "Deconvolution"
  bottom: "concat3"
  top: "deconv3"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 2
  }
  convolution_param {
    num_output: 512
    pad: 2
    kernel_size: 6
    stride: 2
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "PReLU_d3"
  type: "PReLU"
  bottom: "deconv3"
  top: "deconv3"
}
layer {
  name: "ndconv3"
  type: "Convolution"
  bottom: "deconv3"
  top: "ndeconv3"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 1
  }
  convolution_param {
    num_output: 512
    kernel_size: 1
    stride: 1
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "nPReLU_d3"
  type: "PReLU"
  bottom: "ndeconv3"
  top: "ndeconv3"
  param {
    lr_mult: 1
  }
}
layer {
  name: "deconv2"
  type: "Deconvolution"
  bottom: "ndeconv3"
  top: "deconv2"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 2
  }
  convolution_param {
    num_output: 256
    pad: 2
    kernel_size: 6
    stride: 2
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "PReLU_d2"
  type: "PReLU"
  bottom: "deconv2"
  top: "deconv2"
}
layer {
  name: "ndeconv2"
  type: "Convolution"
  bottom: "deconv2"
  top: "ndeconv2"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 1
  }
  convolution_param {
    num_output: 256
    kernel_size: 1
    stride: 1
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "nPReLU_d2"
  type: "PReLU"
  bottom: "ndeconv2"
  top: "ndeconv2"
  param {
    lr_mult: 1
  }
}
layer {
  name: "deconv2_1"
  type: "Deconvolution"
  bottom: "ndeconv2"
  top: "deconv2_1"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 2
  }
  convolution_param {
    num_output: 256
    pad: 1
    kernel_size: 3
    stride: 1
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "PReLU_d2_1"
  type: "PReLU"
  bottom: "deconv2_1"
  top: "deconv2_1"
}
layer {
  name: "ndeconv2_1"
  type: "Convolution"
  bottom: "deconv2_1"
  top: "ndeconv2_1"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 1
  }
  convolution_param {
    num_output: 256
    kernel_size: 1
    stride: 1
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "nPReLU_d2_1"
  type: "PReLU"
  bottom: "ndeconv2_1"
  top: "ndeconv2_1"
  param {
    lr_mult: 1
  }
}
layer {
  name: "prediction1"
  type: "Deconvolution"
  bottom: "ndeconv2_1"
  top: "prediction1"
  param {
    lr_mult: 1
  }
  param {
    lr_mult: 2
  }
  convolution_param {
    num_output: 3
    pad: 1
    kernel_size: 3
    stride: 1
    weight_filler {
      type: "xavier"
    }
    bias_filler {
      type: "constant"
      value: 0
    }
  }
}
layer {
  name: "PReLU_p1"
  type: "PReLU"
  bottom: "prediction1"
  top: "prediction1"
}
layer {
  name: "loss_1"
  type: "EuclideanLoss"
  bottom: "prediction1"
  bottom: "image2"
  top: "loss_1"
  loss_weight: 1
}
I0926 09:11:48.717001  1308 layer_factory.hpp:76] Creating layer image1
I0926 09:11:48.717001  1308 net.cpp:110] Creating Layer image1
I0926 09:11:48.717001  1308 net.cpp:433] image1 -> image1
I0926 09:11:48.717001  1308 net.cpp:433] image1 -> label1
I0926 09:11:48.717001  1308 data_transformer.cpp:23] Loading mean file from: F:/gucan/data/leveldb/leveldb_motion_1_train_aug_mean
I0926 09:11:48.717001  1308 net.cpp:155] Setting up image1
I0926 09:11:48.717001  1308 net.cpp:163] Top shape: 1 3 128 256 (98304)
I0926 09:11:48.717001  1308 net.cpp:163] Top shape: 1 (1)
I0926 09:11:48.717001  1308 layer_factory.hpp:76] Creating layer image2
I0926 09:11:48.717001  1308 net.cpp:110] Creating Layer image2
I0926 09:11:48.717001  1308 net.cpp:433] image2 -> image2
I0926 09:11:48.717001  1308 net.cpp:433] image2 -> label2
I0926 09:11:48.717001  1308 data_transformer.cpp:23] Loading mean file from: F:/gucan/data/leveldb/leveldb_motion_2_train_aug_mean
I0926 09:11:48.717001  1308 net.cpp:155] Setting up image2
I0926 09:11:48.717001  1308 net.cpp:163] Top shape: 1 3 64 128 (24576)
I0926 09:11:48.717001  1308 net.cpp:163] Top shape: 1 (1)
I0926 09:11:48.717001  1308 layer_factory.hpp:76] Creating layer image3
I0926 09:11:48.717001  1308 net.cpp:110] Creating Layer image3
I0926 09:11:48.717001  1308 net.cpp:433] image3 -> image3
I0926 09:11:48.717001  1308 net.cpp:433] image3 -> label3
I0926 09:11:48.717001  1308 data_transformer.cpp:23] Loading mean file from: F:/gucan/data/leveldb/leveldb_motion_1_train_aug_mean
I0926 09:11:48.732601  1308 net.cpp:155] Setting up image3
I0926 09:11:48.732601  1308 net.cpp:163] Top shape: 1 3 128 256 (98304)
I0926 09:11:48.732601  1308 net.cpp:163] Top shape: 1 (1)
I0926 09:11:48.732601  1308 layer_factory.hpp:76] Creating layer image13
I0926 09:11:48.732601  1308 net.cpp:110] Creating Layer image13
I0926 09:11:48.732601  1308 net.cpp:477] image13 <- image1
I0926 09:11:48.732601  1308 net.cpp:477] image13 <- image3
I0926 09:11:48.732601  1308 net.cpp:433] image13 -> image13
I0926 09:11:48.732601  1308 net.cpp:155] Setting up image13
I0926 09:11:48.732601  1308 net.cpp:163] Top shape: 1 6 128 256 (196608)
I0926 09:11:48.732601  1308 layer_factory.hpp:76] Creating layer conv1
I0926 09:11:48.732601  1308 net.cpp:110] Creating Layer conv1
I0926 09:11:48.732601  1308 net.cpp:477] conv1 <- image13
I0926 09:11:48.732601  1308 net.cpp:433] conv1 -> conv1
I0926 09:11:48.732601  1308 net.cpp:155] Setting up conv1
I0926 09:11:48.732601  1308 net.cpp:163] Top shape: 1 128 128 256 (4194304)
I0926 09:11:48.732601  1308 layer_factory.hpp:76] Creating layer PReLU1
I0926 09:11:48.732601  1308 net.cpp:110] Creating Layer PReLU1
I0926 09:11:48.732601  1308 net.cpp:477] PReLU1 <- conv1
I0926 09:11:48.732601  1308 net.cpp:419] PReLU1 -> conv1 (in-place)
I0926 09:11:48.748201  1308 net.cpp:155] Setting up PReLU1
I0926 09:11:48.748201  1308 net.cpp:163] Top shape: 1 128 128 256 (4194304)
I0926 09:11:48.748201  1308 layer_factory.hpp:76] Creating layer nconv1
I0926 09:11:48.748201  1308 net.cpp:110] Creating Layer nconv1
I0926 09:11:48.748201  1308 net.cpp:477] nconv1 <- conv1
I0926 09:11:48.748201  1308 net.cpp:433] nconv1 -> nconv1
I0926 09:11:48.748201  1308 net.cpp:155] Setting up nconv1
I0926 09:11:48.748201  1308 net.cpp:163] Top shape: 1 128 128 256 (4194304)
I0926 09:11:48.748201  1308 layer_factory.hpp:76] Creating layer nPReLU1
I0926 09:11:48.748201  1308 net.cpp:110] Creating Layer nPReLU1
I0926 09:11:48.748201  1308 net.cpp:477] nPReLU1 <- nconv1
I0926 09:11:48.748201  1308 net.cpp:419] nPReLU1 -> nconv1 (in-place)
I0926 09:11:48.763802  1308 net.cpp:155] Setting up nPReLU1
I0926 09:11:48.763802  1308 net.cpp:163] Top shape: 1 128 128 256 (4194304)
I0926 09:11:48.763802  1308 layer_factory.hpp:76] Creating layer pool1
I0926 09:11:48.763802  1308 net.cpp:110] Creating Layer pool1
I0926 09:11:48.763802  1308 net.cpp:477] pool1 <- nconv1
I0926 09:11:48.763802  1308 net.cpp:433] pool1 -> pool1
I0926 09:11:48.763802  1308 net.cpp:155] Setting up pool1
I0926 09:11:48.763802  1308 net.cpp:163] Top shape: 1 128 64 128 (1048576)
I0926 09:11:48.763802  1308 layer_factory.hpp:76] Creating layer conv2
I0926 09:11:48.763802  1308 net.cpp:110] Creating Layer conv2
I0926 09:11:48.763802  1308 net.cpp:477] conv2 <- pool1
I0926 09:11:48.763802  1308 net.cpp:433] conv2 -> conv2
I0926 09:11:48.779402  1308 net.cpp:155] Setting up conv2
I0926 09:11:48.779402  1308 net.cpp:163] Top shape: 1 256 64 128 (2097152)
I0926 09:11:48.779402  1308 layer_factory.hpp:76] Creating layer PReLU2
I0926 09:11:48.779402  1308 net.cpp:110] Creating Layer PReLU2
I0926 09:11:48.779402  1308 net.cpp:477] PReLU2 <- conv2
I0926 09:11:48.779402  1308 net.cpp:419] PReLU2 -> conv2 (in-place)
I0926 09:11:48.779402  1308 net.cpp:155] Setting up PReLU2
I0926 09:11:48.779402  1308 net.cpp:163] Top shape: 1 256 64 128 (2097152)
I0926 09:11:48.779402  1308 layer_factory.hpp:76] Creating layer nconv2
I0926 09:11:48.779402  1308 net.cpp:110] Creating Layer nconv2
I0926 09:11:48.795001  1308 net.cpp:477] nconv2 <- conv2
I0926 09:11:48.795001  1308 net.cpp:433] nconv2 -> nconv2
I0926 09:11:48.795001  1308 net.cpp:155] Setting up nconv2
I0926 09:11:48.795001  1308 net.cpp:163] Top shape: 1 256 64 128 (2097152)
I0926 09:11:48.795001  1308 layer_factory.hpp:76] Creating layer nPReLU2
I0926 09:11:48.795001  1308 net.cpp:110] Creating Layer nPReLU2
I0926 09:11:48.795001  1308 net.cpp:477] nPReLU2 <- nconv2
I0926 09:11:48.795001  1308 net.cpp:419] nPReLU2 -> nconv2 (in-place)
I0926 09:11:48.795001  1308 net.cpp:155] Setting up nPReLU2
I0926 09:11:48.795001  1308 net.cpp:163] Top shape: 1 256 64 128 (2097152)
I0926 09:11:48.795001  1308 layer_factory.hpp:76] Creating layer pool2
I0926 09:11:48.795001  1308 net.cpp:110] Creating Layer pool2
I0926 09:11:48.795001  1308 net.cpp:477] pool2 <- nconv2
I0926 09:11:48.795001  1308 net.cpp:433] pool2 -> pool2
I0926 09:11:48.795001  1308 net.cpp:155] Setting up pool2
I0926 09:11:48.795001  1308 net.cpp:163] Top shape: 1 256 32 64 (524288)
I0926 09:11:48.795001  1308 layer_factory.hpp:76] Creating layer conv3
I0926 09:11:48.795001  1308 net.cpp:110] Creating Layer conv3
I0926 09:11:48.795001  1308 net.cpp:477] conv3 <- pool2
I0926 09:11:48.795001  1308 net.cpp:433] conv3 -> conv3
I0926 09:11:48.826201  1308 net.cpp:155] Setting up conv3
I0926 09:11:48.826201  1308 net.cpp:163] Top shape: 1 256 32 64 (524288)
I0926 09:11:48.826201  1308 layer_factory.hpp:76] Creating layer PReLU3
I0926 09:11:48.826201  1308 net.cpp:110] Creating Layer PReLU3
I0926 09:11:48.826201  1308 net.cpp:477] PReLU3 <- conv3
I0926 09:11:48.826201  1308 net.cpp:419] PReLU3 -> conv3 (in-place)
I0926 09:11:48.826201  1308 net.cpp:155] Setting up PReLU3
I0926 09:11:48.826201  1308 net.cpp:163] Top shape: 1 256 32 64 (524288)
I0926 09:11:48.826201  1308 layer_factory.hpp:76] Creating layer nconv3
I0926 09:11:48.826201  1308 net.cpp:110] Creating Layer nconv3
I0926 09:11:48.826201  1308 net.cpp:477] nconv3 <- conv3
I0926 09:11:48.826201  1308 net.cpp:433] nconv3 -> nconv3
I0926 09:11:48.826201  1308 net.cpp:155] Setting up nconv3
I0926 09:11:48.826201  1308 net.cpp:163] Top shape: 1 256 32 64 (524288)
I0926 09:11:48.826201  1308 layer_factory.hpp:76] Creating layer nPReLU3
I0926 09:11:48.826201  1308 net.cpp:110] Creating Layer nPReLU3
I0926 09:11:48.826201  1308 net.cpp:477] nPReLU3 <- nconv3
I0926 09:11:48.826201  1308 net.cpp:419] nPReLU3 -> nconv3 (in-place)
I0926 09:11:48.826201  1308 net.cpp:155] Setting up nPReLU3
I0926 09:11:48.826201  1308 net.cpp:163] Top shape: 1 256 32 64 (524288)
I0926 09:11:48.826201  1308 layer_factory.hpp:76] Creating layer pool3
I0926 09:11:48.826201  1308 net.cpp:110] Creating Layer pool3
I0926 09:11:48.826201  1308 net.cpp:477] pool3 <- nconv3
I0926 09:11:48.826201  1308 net.cpp:433] pool3 -> pool3
I0926 09:11:48.826201  1308 net.cpp:155] Setting up pool3
I0926 09:11:48.841801  1308 net.cpp:163] Top shape: 1 256 16 32 (131072)
I0926 09:11:48.841801  1308 layer_factory.hpp:76] Creating layer conv3_1
I0926 09:11:48.841801  1308 net.cpp:110] Creating Layer conv3_1
I0926 09:11:48.841801  1308 net.cpp:477] conv3_1 <- pool3
I0926 09:11:48.841801  1308 net.cpp:433] conv3_1 -> conv3_1
I0926 09:11:48.841801  1308 net.cpp:155] Setting up conv3_1
I0926 09:11:48.841801  1308 net.cpp:163] Top shape: 1 256 16 32 (131072)
I0926 09:11:48.841801  1308 layer_factory.hpp:76] Creating layer PReLU3_1
I0926 09:11:48.841801  1308 net.cpp:110] Creating Layer PReLU3_1
I0926 09:11:48.841801  1308 net.cpp:477] PReLU3_1 <- conv3_1
I0926 09:11:48.841801  1308 net.cpp:419] PReLU3_1 -> conv3_1 (in-place)
I0926 09:11:48.841801  1308 net.cpp:155] Setting up PReLU3_1
I0926 09:11:48.841801  1308 net.cpp:163] Top shape: 1 256 16 32 (131072)
I0926 09:11:48.841801  1308 layer_factory.hpp:76] Creating layer conv3_1_PReLU3_1_0_split
I0926 09:11:48.841801  1308 net.cpp:110] Creating Layer conv3_1_PReLU3_1_0_split
I0926 09:11:48.841801  1308 net.cpp:477] conv3_1_PReLU3_1_0_split <- conv3_1
I0926 09:11:48.841801  1308 net.cpp:433] conv3_1_PReLU3_1_0_split -> conv3_1_PReLU3_1_0_split_0
I0926 09:11:48.841801  1308 net.cpp:433] conv3_1_PReLU3_1_0_split -> conv3_1_PReLU3_1_0_split_1
I0926 09:11:48.841801  1308 net.cpp:155] Setting up conv3_1_PReLU3_1_0_split
I0926 09:11:48.841801  1308 net.cpp:163] Top shape: 1 256 16 32 (131072)
I0926 09:11:48.841801  1308 net.cpp:163] Top shape: 1 256 16 32 (131072)
I0926 09:11:48.857401  1308 layer_factory.hpp:76] Creating layer nconv3_1
I0926 09:11:48.857401  1308 net.cpp:110] Creating Layer nconv3_1
I0926 09:11:48.857401  1308 net.cpp:477] nconv3_1 <- conv3_1_PReLU3_1_0_split_0
I0926 09:11:48.857401  1308 net.cpp:433] nconv3_1 -> nconv3_1
I0926 09:11:48.857401  1308 net.cpp:155] Setting up nconv3_1
I0926 09:11:48.857401  1308 net.cpp:163] Top shape: 1 256 16 32 (131072)
I0926 09:11:48.857401  1308 layer_factory.hpp:76] Creating layer nPReLU3_1
I0926 09:11:48.857401  1308 net.cpp:110] Creating Layer nPReLU3_1
I0926 09:11:48.857401  1308 net.cpp:477] nPReLU3_1 <- nconv3_1
I0926 09:11:48.857401  1308 net.cpp:419] nPReLU3_1 -> nconv3_1 (in-place)
I0926 09:11:48.857401  1308 net.cpp:155] Setting up nPReLU3_1
I0926 09:11:48.857401  1308 net.cpp:163] Top shape: 1 256 16 32 (131072)
I0926 09:11:48.857401  1308 layer_factory.hpp:76] Creating layer conv4
I0926 09:11:48.857401  1308 net.cpp:110] Creating Layer conv4
I0926 09:11:48.857401  1308 net.cpp:477] conv4 <- nconv3_1
I0926 09:11:48.857401  1308 net.cpp:433] conv4 -> conv4
I0926 09:11:48.873002  1308 net.cpp:155] Setting up conv4
I0926 09:11:48.873002  1308 net.cpp:163] Top shape: 1 256 16 32 (131072)
I0926 09:11:48.873002  1308 layer_factory.hpp:76] Creating layer PReLU4
I0926 09:11:48.873002  1308 net.cpp:110] Creating Layer PReLU4
I0926 09:11:48.873002  1308 net.cpp:477] PReLU4 <- conv4
I0926 09:11:48.873002  1308 net.cpp:419] PReLU4 -> conv4 (in-place)
I0926 09:11:48.873002  1308 net.cpp:155] Setting up PReLU4
I0926 09:11:48.873002  1308 net.cpp:163] Top shape: 1 256 16 32 (131072)
I0926 09:11:48.873002  1308 layer_factory.hpp:76] Creating layer nconv4
I0926 09:11:48.873002  1308 net.cpp:110] Creating Layer nconv4
I0926 09:11:48.873002  1308 net.cpp:477] nconv4 <- conv4
I0926 09:11:48.873002  1308 net.cpp:433] nconv4 -> nconv4
I0926 09:11:48.873002  1308 net.cpp:155] Setting up nconv4
I0926 09:11:48.873002  1308 net.cpp:163] Top shape: 1 256 16 32 (131072)
I0926 09:11:48.873002  1308 layer_factory.hpp:76] Creating layer nPReLU4
I0926 09:11:48.873002  1308 net.cpp:110] Creating Layer nPReLU4
I0926 09:11:48.873002  1308 net.cpp:477] nPReLU4 <- nconv4
I0926 09:11:48.873002  1308 net.cpp:419] nPReLU4 -> nconv4 (in-place)
I0926 09:11:48.873002  1308 net.cpp:155] Setting up nPReLU4
I0926 09:11:48.873002  1308 net.cpp:163] Top shape: 1 256 16 32 (131072)
I0926 09:11:48.873002  1308 layer_factory.hpp:76] Creating layer pool4
I0926 09:11:48.873002  1308 net.cpp:110] Creating Layer pool4
I0926 09:11:48.873002  1308 net.cpp:477] pool4 <- nconv4
I0926 09:11:48.873002  1308 net.cpp:433] pool4 -> pool4
I0926 09:11:48.873002  1308 net.cpp:155] Setting up pool4
I0926 09:11:48.873002  1308 net.cpp:163] Top shape: 1 256 8 16 (32768)
I0926 09:11:48.873002  1308 layer_factory.hpp:76] Creating layer conv4_1
I0926 09:11:48.888602  1308 net.cpp:110] Creating Layer conv4_1
I0926 09:11:48.888602  1308 net.cpp:477] conv4_1 <- pool4
I0926 09:11:48.888602  1308 net.cpp:433] conv4_1 -> conv4_1
I0926 09:11:48.888602  1308 net.cpp:155] Setting up conv4_1
I0926 09:11:48.888602  1308 net.cpp:163] Top shape: 1 256 8 16 (32768)
I0926 09:11:48.888602  1308 layer_factory.hpp:76] Creating layer PReLU4_1
I0926 09:11:48.888602  1308 net.cpp:110] Creating Layer PReLU4_1
I0926 09:11:48.888602  1308 net.cpp:477] PReLU4_1 <- conv4_1
I0926 09:11:48.888602  1308 net.cpp:419] PReLU4_1 -> conv4_1 (in-place)
I0926 09:11:48.888602  1308 net.cpp:155] Setting up PReLU4_1
I0926 09:11:48.888602  1308 net.cpp:163] Top shape: 1 256 8 16 (32768)
I0926 09:11:48.888602  1308 layer_factory.hpp:76] Creating layer conv4_1_PReLU4_1_0_split
I0926 09:11:48.888602  1308 net.cpp:110] Creating Layer conv4_1_PReLU4_1_0_split
I0926 09:11:48.888602  1308 net.cpp:477] conv4_1_PReLU4_1_0_split <- conv4_1
I0926 09:11:48.888602  1308 net.cpp:433] conv4_1_PReLU4_1_0_split -> conv4_1_PReLU4_1_0_split_0
I0926 09:11:48.888602  1308 net.cpp:433] conv4_1_PReLU4_1_0_split -> conv4_1_PReLU4_1_0_split_1
I0926 09:11:48.888602  1308 net.cpp:155] Setting up conv4_1_PReLU4_1_0_split
I0926 09:11:48.888602  1308 net.cpp:163] Top shape: 1 256 8 16 (32768)
I0926 09:11:48.888602  1308 net.cpp:163] Top shape: 1 256 8 16 (32768)
I0926 09:11:48.904201  1308 layer_factory.hpp:76] Creating layer nconv4_1
I0926 09:11:48.904201  1308 net.cpp:110] Creating Layer nconv4_1
I0926 09:11:48.904201  1308 net.cpp:477] nconv4_1 <- conv4_1_PReLU4_1_0_split_0
I0926 09:11:48.904201  1308 net.cpp:433] nconv4_1 -> nconv4_1
I0926 09:11:48.904201  1308 net.cpp:155] Setting up nconv4_1
I0926 09:11:48.904201  1308 net.cpp:163] Top shape: 1 256 8 16 (32768)
I0926 09:11:48.904201  1308 layer_factory.hpp:76] Creating layer nPReLU4_1
I0926 09:11:48.904201  1308 net.cpp:110] Creating Layer nPReLU4_1
I0926 09:11:48.904201  1308 net.cpp:477] nPReLU4_1 <- nconv4_1
I0926 09:11:48.904201  1308 net.cpp:419] nPReLU4_1 -> nconv4_1 (in-place)
I0926 09:11:48.904201  1308 net.cpp:155] Setting up nPReLU4_1
I0926 09:11:48.904201  1308 net.cpp:163] Top shape: 1 256 8 16 (32768)
I0926 09:11:48.904201  1308 layer_factory.hpp:76] Creating layer conv5
I0926 09:11:48.904201  1308 net.cpp:110] Creating Layer conv5
I0926 09:11:48.904201  1308 net.cpp:477] conv5 <- nconv4_1
I0926 09:11:48.904201  1308 net.cpp:433] conv5 -> conv5
I0926 09:11:48.904201  1308 net.cpp:155] Setting up conv5
I0926 09:11:48.904201  1308 net.cpp:163] Top shape: 1 256 8 16 (32768)
I0926 09:11:48.904201  1308 layer_factory.hpp:76] Creating layer PReLU5
I0926 09:11:48.919801  1308 net.cpp:110] Creating Layer PReLU5
I0926 09:11:48.919801  1308 net.cpp:477] PReLU5 <- conv5
I0926 09:11:48.919801  1308 net.cpp:419] PReLU5 -> conv5 (in-place)
I0926 09:11:48.919801  1308 net.cpp:155] Setting up PReLU5
I0926 09:11:48.919801  1308 net.cpp:163] Top shape: 1 256 8 16 (32768)
I0926 09:11:48.919801  1308 layer_factory.hpp:76] Creating layer nconv5
I0926 09:11:48.919801  1308 net.cpp:110] Creating Layer nconv5
I0926 09:11:48.919801  1308 net.cpp:477] nconv5 <- conv5
I0926 09:11:48.919801  1308 net.cpp:433] nconv5 -> nconv5
I0926 09:11:48.919801  1308 net.cpp:155] Setting up nconv5
I0926 09:11:48.919801  1308 net.cpp:163] Top shape: 1 256 8 16 (32768)
I0926 09:11:48.919801  1308 layer_factory.hpp:76] Creating layer nPReLU5
I0926 09:11:48.919801  1308 net.cpp:110] Creating Layer nPReLU5
I0926 09:11:48.919801  1308 net.cpp:477] nPReLU5 <- nconv5
I0926 09:11:48.919801  1308 net.cpp:419] nPReLU5 -> nconv5 (in-place)
I0926 09:11:48.919801  1308 net.cpp:155] Setting up nPReLU5
I0926 09:11:48.919801  1308 net.cpp:163] Top shape: 1 256 8 16 (32768)
I0926 09:11:48.919801  1308 layer_factory.hpp:76] Creating layer pool5
I0926 09:11:48.919801  1308 net.cpp:110] Creating Layer pool5
I0926 09:11:48.919801  1308 net.cpp:477] pool5 <- nconv5
I0926 09:11:48.919801  1308 net.cpp:433] pool5 -> pool5
I0926 09:11:48.919801  1308 net.cpp:155] Setting up pool5
I0926 09:11:48.919801  1308 net.cpp:163] Top shape: 1 256 4 8 (8192)
I0926 09:11:48.919801  1308 layer_factory.hpp:76] Creating layer conv5_1
I0926 09:11:48.919801  1308 net.cpp:110] Creating Layer conv5_1
I0926 09:11:48.919801  1308 net.cpp:477] conv5_1 <- pool5
I0926 09:11:48.919801  1308 net.cpp:433] conv5_1 -> conv5_1
I0926 09:11:48.935401  1308 net.cpp:155] Setting up conv5_1
I0926 09:11:48.935401  1308 net.cpp:163] Top shape: 1 256 4 8 (8192)
I0926 09:11:48.935401  1308 layer_factory.hpp:76] Creating layer PReLU5_1
I0926 09:11:48.935401  1308 net.cpp:110] Creating Layer PReLU5_1
I0926 09:11:48.935401  1308 net.cpp:477] PReLU5_1 <- conv5_1
I0926 09:11:48.935401  1308 net.cpp:419] PReLU5_1 -> conv5_1 (in-place)
I0926 09:11:48.935401  1308 net.cpp:155] Setting up PReLU5_1
I0926 09:11:48.935401  1308 net.cpp:163] Top shape: 1 256 4 8 (8192)
I0926 09:11:48.935401  1308 layer_factory.hpp:76] Creating layer conv5_1_PReLU5_1_0_split
I0926 09:11:48.935401  1308 net.cpp:110] Creating Layer conv5_1_PReLU5_1_0_split
I0926 09:11:48.935401  1308 net.cpp:477] conv5_1_PReLU5_1_0_split <- conv5_1
I0926 09:11:48.935401  1308 net.cpp:433] conv5_1_PReLU5_1_0_split -> conv5_1_PReLU5_1_0_split_0
I0926 09:11:48.935401  1308 net.cpp:433] conv5_1_PReLU5_1_0_split -> conv5_1_PReLU5_1_0_split_1
I0926 09:11:48.935401  1308 net.cpp:155] Setting up conv5_1_PReLU5_1_0_split
I0926 09:11:48.935401  1308 net.cpp:163] Top shape: 1 256 4 8 (8192)
I0926 09:11:48.935401  1308 net.cpp:163] Top shape: 1 256 4 8 (8192)
I0926 09:11:48.935401  1308 layer_factory.hpp:76] Creating layer nconv5_1
I0926 09:11:48.935401  1308 net.cpp:110] Creating Layer nconv5_1
I0926 09:11:48.935401  1308 net.cpp:477] nconv5_1 <- conv5_1_PReLU5_1_0_split_0
I0926 09:11:48.935401  1308 net.cpp:433] nconv5_1 -> nconv5_1
I0926 09:11:48.951001  1308 net.cpp:155] Setting up nconv5_1
I0926 09:11:48.951001  1308 net.cpp:163] Top shape: 1 256 4 8 (8192)
I0926 09:11:48.951001  1308 layer_factory.hpp:76] Creating layer nPReLU5_1
I0926 09:11:48.951001  1308 net.cpp:110] Creating Layer nPReLU5_1
I0926 09:11:48.951001  1308 net.cpp:477] nPReLU5_1 <- nconv5_1
I0926 09:11:48.951001  1308 net.cpp:419] nPReLU5_1 -> nconv5_1 (in-place)
I0926 09:11:48.951001  1308 net.cpp:155] Setting up nPReLU5_1
I0926 09:11:48.951001  1308 net.cpp:163] Top shape: 1 256 4 8 (8192)
I0926 09:11:48.951001  1308 layer_factory.hpp:76] Creating layer conv6
I0926 09:11:48.951001  1308 net.cpp:110] Creating Layer conv6
I0926 09:11:48.951001  1308 net.cpp:477] conv6 <- nconv5_1
I0926 09:11:48.951001  1308 net.cpp:433] conv6 -> conv6
I0926 09:11:48.951001  1308 net.cpp:155] Setting up conv6
I0926 09:11:48.951001  1308 net.cpp:163] Top shape: 1 256 4 8 (8192)
I0926 09:11:48.951001  1308 layer_factory.hpp:76] Creating layer PReLU6
I0926 09:11:48.951001  1308 net.cpp:110] Creating Layer PReLU6
I0926 09:11:48.966603  1308 net.cpp:477] PReLU6 <- conv6
I0926 09:11:48.966603  1308 net.cpp:419] PReLU6 -> conv6 (in-place)
I0926 09:11:48.966603  1308 net.cpp:155] Setting up PReLU6
I0926 09:11:48.966603  1308 net.cpp:163] Top shape: 1 256 4 8 (8192)
I0926 09:11:48.966603  1308 layer_factory.hpp:76] Creating layer concat5
I0926 09:11:48.966603  1308 net.cpp:110] Creating Layer concat5
I0926 09:11:48.966603  1308 net.cpp:477] concat5 <- conv6
I0926 09:11:48.966603  1308 net.cpp:477] concat5 <- conv5_1_PReLU5_1_0_split_1
I0926 09:11:48.966603  1308 net.cpp:433] concat5 -> concat5
I0926 09:11:48.966603  1308 net.cpp:155] Setting up concat5
I0926 09:11:48.966603  1308 net.cpp:163] Top shape: 1 512 4 8 (16384)
I0926 09:11:48.966603  1308 layer_factory.hpp:76] Creating layer deconv5
I0926 09:11:48.966603  1308 net.cpp:110] Creating Layer deconv5
I0926 09:11:48.966603  1308 net.cpp:477] deconv5 <- concat5
I0926 09:11:48.966603  1308 net.cpp:433] deconv5 -> deconv5
I0926 09:11:48.982203  1308 net.cpp:155] Setting up deconv5
I0926 09:11:48.982203  1308 net.cpp:163] Top shape: 1 256 8 16 (32768)
I0926 09:11:48.997802  1308 layer_factory.hpp:76] Creating layer PReLU_d5
I0926 09:11:48.997802  1308 net.cpp:110] Creating Layer PReLU_d5
I0926 09:11:48.997802  1308 net.cpp:477] PReLU_d5 <- deconv5
I0926 09:11:48.997802  1308 net.cpp:419] PReLU_d5 -> deconv5 (in-place)
I0926 09:11:48.997802  1308 net.cpp:155] Setting up PReLU_d5
I0926 09:11:48.997802  1308 net.cpp:163] Top shape: 1 256 8 16 (32768)
I0926 09:11:48.997802  1308 layer_factory.hpp:76] Creating layer ndeconv5
I0926 09:11:48.997802  1308 net.cpp:110] Creating Layer ndeconv5
I0926 09:11:48.997802  1308 net.cpp:477] ndeconv5 <- deconv5
I0926 09:11:48.997802  1308 net.cpp:433] ndeconv5 -> ndeconv5
I0926 09:11:48.997802  1308 net.cpp:155] Setting up ndeconv5
I0926 09:11:48.997802  1308 net.cpp:163] Top shape: 1 256 8 16 (32768)
I0926 09:11:48.997802  1308 layer_factory.hpp:76] Creating layer nPReLU_d5
I0926 09:11:48.997802  1308 net.cpp:110] Creating Layer nPReLU_d5
I0926 09:11:48.997802  1308 net.cpp:477] nPReLU_d5 <- ndeconv5
I0926 09:11:48.997802  1308 net.cpp:419] nPReLU_d5 -> ndeconv5 (in-place)
I0926 09:11:48.997802  1308 net.cpp:155] Setting up nPReLU_d5
I0926 09:11:48.997802  1308 net.cpp:163] Top shape: 1 256 8 16 (32768)
I0926 09:11:48.997802  1308 layer_factory.hpp:76] Creating layer concat4
I0926 09:11:48.997802  1308 net.cpp:110] Creating Layer concat4
I0926 09:11:48.997802  1308 net.cpp:477] concat4 <- ndeconv5
I0926 09:11:48.997802  1308 net.cpp:477] concat4 <- conv4_1_PReLU4_1_0_split_1
I0926 09:11:48.997802  1308 net.cpp:433] concat4 -> concat4
I0926 09:11:48.997802  1308 net.cpp:155] Setting up concat4
I0926 09:11:48.997802  1308 net.cpp:163] Top shape: 1 512 8 16 (65536)
I0926 09:11:48.997802  1308 layer_factory.hpp:76] Creating layer deconv4
I0926 09:11:48.997802  1308 net.cpp:110] Creating Layer deconv4
I0926 09:11:49.013402  1308 net.cpp:477] deconv4 <- concat4
I0926 09:11:49.013402  1308 net.cpp:433] deconv4 -> deconv4
I0926 09:11:49.107002  1308 net.cpp:155] Setting up deconv4
I0926 09:11:49.107002  1308 net.cpp:163] Top shape: 1 512 16 32 (262144)
I0926 09:11:49.107002  1308 layer_factory.hpp:76] Creating layer PReLU_d4
I0926 09:11:49.107002  1308 net.cpp:110] Creating Layer PReLU_d4
I0926 09:11:49.107002  1308 net.cpp:477] PReLU_d4 <- deconv4
I0926 09:11:49.107002  1308 net.cpp:419] PReLU_d4 -> deconv4 (in-place)
I0926 09:11:49.107002  1308 net.cpp:155] Setting up PReLU_d4
I0926 09:11:49.107002  1308 net.cpp:163] Top shape: 1 512 16 32 (262144)
I0926 09:11:49.107002  1308 layer_factory.hpp:76] Creating layer ndconv4
I0926 09:11:49.107002  1308 net.cpp:110] Creating Layer ndconv4
I0926 09:11:49.107002  1308 net.cpp:477] ndconv4 <- deconv4
I0926 09:11:49.107002  1308 net.cpp:433] ndconv4 -> ndeconv4
I0926 09:11:49.107002  1308 net.cpp:155] Setting up ndconv4
I0926 09:11:49.107002  1308 net.cpp:163] Top shape: 1 512 16 32 (262144)
I0926 09:11:49.122602  1308 layer_factory.hpp:76] Creating layer nPReLU_d4
I0926 09:11:49.122602  1308 net.cpp:110] Creating Layer nPReLU_d4
I0926 09:11:49.122602  1308 net.cpp:477] nPReLU_d4 <- ndeconv4
I0926 09:11:49.122602  1308 net.cpp:419] nPReLU_d4 -> ndeconv4 (in-place)
I0926 09:11:49.122602  1308 net.cpp:155] Setting up nPReLU_d4
I0926 09:11:49.122602  1308 net.cpp:163] Top shape: 1 512 16 32 (262144)
I0926 09:11:49.122602  1308 layer_factory.hpp:76] Creating layer concat3
I0926 09:11:49.122602  1308 net.cpp:110] Creating Layer concat3
I0926 09:11:49.122602  1308 net.cpp:477] concat3 <- ndeconv4
I0926 09:11:49.122602  1308 net.cpp:477] concat3 <- conv3_1_PReLU3_1_0_split_1
I0926 09:11:49.122602  1308 net.cpp:433] concat3 -> concat3
I0926 09:11:49.122602  1308 net.cpp:155] Setting up concat3
I0926 09:11:49.122602  1308 net.cpp:163] Top shape: 1 768 16 32 (393216)
I0926 09:11:49.122602  1308 layer_factory.hpp:76] Creating layer deconv3
I0926 09:11:49.122602  1308 net.cpp:110] Creating Layer deconv3
I0926 09:11:49.122602  1308 net.cpp:477] deconv3 <- concat3
I0926 09:11:49.122602  1308 net.cpp:433] deconv3 -> deconv3
I0926 09:11:49.263002  1308 net.cpp:155] Setting up deconv3
I0926 09:11:49.263002  1308 net.cpp:163] Top shape: 1 512 32 64 (1048576)
I0926 09:11:49.263002  1308 layer_factory.hpp:76] Creating layer PReLU_d3
I0926 09:11:49.263002  1308 net.cpp:110] Creating Layer PReLU_d3
I0926 09:11:49.263002  1308 net.cpp:477] PReLU_d3 <- deconv3
I0926 09:11:49.263002  1308 net.cpp:419] PReLU_d3 -> deconv3 (in-place)
I0926 09:11:49.278602  1308 net.cpp:155] Setting up PReLU_d3
I0926 09:11:49.278602  1308 net.cpp:163] Top shape: 1 512 32 64 (1048576)
I0926 09:11:49.278602  1308 layer_factory.hpp:76] Creating layer ndconv3
I0926 09:11:49.278602  1308 net.cpp:110] Creating Layer ndconv3
I0926 09:11:49.278602  1308 net.cpp:477] ndconv3 <- deconv3
I0926 09:11:49.278602  1308 net.cpp:433] ndconv3 -> ndeconv3
I0926 09:11:49.278602  1308 net.cpp:155] Setting up ndconv3
I0926 09:11:49.278602  1308 net.cpp:163] Top shape: 1 512 32 64 (1048576)
I0926 09:11:49.278602  1308 layer_factory.hpp:76] Creating layer nPReLU_d3
I0926 09:11:49.278602  1308 net.cpp:110] Creating Layer nPReLU_d3
I0926 09:11:49.278602  1308 net.cpp:477] nPReLU_d3 <- ndeconv3
I0926 09:11:49.278602  1308 net.cpp:419] nPReLU_d3 -> ndeconv3 (in-place)
I0926 09:11:49.278602  1308 net.cpp:155] Setting up nPReLU_d3
I0926 09:11:49.278602  1308 net.cpp:163] Top shape: 1 512 32 64 (1048576)
I0926 09:11:49.278602  1308 layer_factory.hpp:76] Creating layer deconv2
I0926 09:11:49.278602  1308 net.cpp:110] Creating Layer deconv2
I0926 09:11:49.278602  1308 net.cpp:477] deconv2 <- ndeconv3
I0926 09:11:49.278602  1308 net.cpp:433] deconv2 -> deconv2
I0926 09:11:49.341002  1308 net.cpp:155] Setting up deconv2
I0926 09:11:49.341002  1308 net.cpp:163] Top shape: 1 256 64 128 (2097152)
I0926 09:11:49.341002  1308 layer_factory.hpp:76] Creating layer PReLU_d2
I0926 09:11:49.341002  1308 net.cpp:110] Creating Layer PReLU_d2
I0926 09:11:49.341002  1308 net.cpp:477] PReLU_d2 <- deconv2
I0926 09:11:49.341002  1308 net.cpp:419] PReLU_d2 -> deconv2 (in-place)
I0926 09:11:49.341002  1308 net.cpp:155] Setting up PReLU_d2
I0926 09:11:49.341002  1308 net.cpp:163] Top shape: 1 256 64 128 (2097152)
I0926 09:11:49.341002  1308 layer_factory.hpp:76] Creating layer ndeconv2
I0926 09:11:49.341002  1308 net.cpp:110] Creating Layer ndeconv2
I0926 09:11:49.341002  1308 net.cpp:477] ndeconv2 <- deconv2
I0926 09:11:49.341002  1308 net.cpp:433] ndeconv2 -> ndeconv2
I0926 09:11:49.341002  1308 net.cpp:155] Setting up ndeconv2
I0926 09:11:49.341002  1308 net.cpp:163] Top shape: 1 256 64 128 (2097152)
I0926 09:11:49.341002  1308 layer_factory.hpp:76] Creating layer nPReLU_d2
I0926 09:11:49.341002  1308 net.cpp:110] Creating Layer nPReLU_d2
I0926 09:11:49.341002  1308 net.cpp:477] nPReLU_d2 <- ndeconv2
I0926 09:11:49.341002  1308 net.cpp:419] nPReLU_d2 -> ndeconv2 (in-place)
I0926 09:11:49.341002  1308 net.cpp:155] Setting up nPReLU_d2
I0926 09:11:49.341002  1308 net.cpp:163] Top shape: 1 256 64 128 (2097152)
I0926 09:11:49.356602  1308 layer_factory.hpp:76] Creating layer deconv2_1
I0926 09:11:49.356602  1308 net.cpp:110] Creating Layer deconv2_1
I0926 09:11:49.356602  1308 net.cpp:477] deconv2_1 <- ndeconv2
I0926 09:11:49.356602  1308 net.cpp:433] deconv2_1 -> deconv2_1
I0926 09:11:49.356602  1308 net.cpp:155] Setting up deconv2_1
I0926 09:11:49.356602  1308 net.cpp:163] Top shape: 1 256 64 128 (2097152)
I0926 09:11:49.356602  1308 layer_factory.hpp:76] Creating layer PReLU_d2_1
I0926 09:11:49.356602  1308 net.cpp:110] Creating Layer PReLU_d2_1
I0926 09:11:49.356602  1308 net.cpp:477] PReLU_d2_1 <- deconv2_1
I0926 09:11:49.356602  1308 net.cpp:419] PReLU_d2_1 -> deconv2_1 (in-place)
I0926 09:11:49.356602  1308 net.cpp:155] Setting up PReLU_d2_1
I0926 09:11:49.356602  1308 net.cpp:163] Top shape: 1 256 64 128 (2097152)
I0926 09:11:49.356602  1308 layer_factory.hpp:76] Creating layer ndeconv2_1
I0926 09:11:49.356602  1308 net.cpp:110] Creating Layer ndeconv2_1
I0926 09:11:49.372202  1308 net.cpp:477] ndeconv2_1 <- deconv2_1
I0926 09:11:49.372202  1308 net.cpp:433] ndeconv2_1 -> ndeconv2_1
I0926 09:11:49.372202  1308 net.cpp:155] Setting up ndeconv2_1
I0926 09:11:49.372202  1308 net.cpp:163] Top shape: 1 256 64 128 (2097152)
I0926 09:11:49.372202  1308 layer_factory.hpp:76] Creating layer nPReLU_d2_1
I0926 09:11:49.372202  1308 net.cpp:110] Creating Layer nPReLU_d2_1
I0926 09:11:49.372202  1308 net.cpp:477] nPReLU_d2_1 <- ndeconv2_1
I0926 09:11:49.372202  1308 net.cpp:419] nPReLU_d2_1 -> ndeconv2_1 (in-place)
I0926 09:11:49.372202  1308 net.cpp:155] Setting up nPReLU_d2_1
I0926 09:11:49.372202  1308 net.cpp:163] Top shape: 1 256 64 128 (2097152)
I0926 09:11:49.372202  1308 layer_factory.hpp:76] Creating layer prediction1
I0926 09:11:49.372202  1308 net.cpp:110] Creating Layer prediction1
I0926 09:11:49.372202  1308 net.cpp:477] prediction1 <- ndeconv2_1
I0926 09:11:49.372202  1308 net.cpp:433] prediction1 -> prediction1
I0926 09:11:49.372202  1308 net.cpp:155] Setting up prediction1
I0926 09:11:49.372202  1308 net.cpp:163] Top shape: 1 3 64 128 (24576)
I0926 09:11:49.372202  1308 layer_factory.hpp:76] Creating layer PReLU_p1
I0926 09:11:49.372202  1308 net.cpp:110] Creating Layer PReLU_p1
I0926 09:11:49.372202  1308 net.cpp:477] PReLU_p1 <- prediction1
I0926 09:11:49.372202  1308 net.cpp:419] PReLU_p1 -> prediction1 (in-place)
I0926 09:11:49.372202  1308 net.cpp:155] Setting up PReLU_p1
I0926 09:11:49.372202  1308 net.cpp:163] Top shape: 1 3 64 128 (24576)
I0926 09:11:49.372202  1308 layer_factory.hpp:76] Creating layer loss_1
I0926 09:11:49.372202  1308 net.cpp:110] Creating Layer loss_1
I0926 09:11:49.372202  1308 net.cpp:477] loss_1 <- prediction1
I0926 09:11:49.372202  1308 net.cpp:477] loss_1 <- image2
I0926 09:11:49.387802  1308 net.cpp:433] loss_1 -> loss_1
I0926 09:11:49.387802  1308 net.cpp:155] Setting up loss_1
I0926 09:11:49.387802  1308 net.cpp:163] Top shape: (1)
I0926 09:11:49.387802  1308 net.cpp:168]     with loss weight 1
I0926 09:11:49.387802  1308 net.cpp:236] loss_1 needs backward computation.
I0926 09:11:49.387802  1308 net.cpp:236] PReLU_p1 needs backward computation.
I0926 09:11:49.387802  1308 net.cpp:236] prediction1 needs backward computation.
I0926 09:11:49.387802  1308 net.cpp:236] nPReLU_d2_1 needs backward computation.
I0926 09:11:49.387802  1308 net.cpp:236] ndeconv2_1 needs backward computation.
I0926 09:11:49.387802  1308 net.cpp:236] PReLU_d2_1 needs backward computation.
I0926 09:11:49.387802  1308 net.cpp:236] deconv2_1 needs backward computation.
I0926 09:11:49.387802  1308 net.cpp:236] nPReLU_d2 needs backward computation.
I0926 09:11:49.387802  1308 net.cpp:236] ndeconv2 needs backward computation.
I0926 09:11:49.387802  1308 net.cpp:236] PReLU_d2 needs backward computation.
I0926 09:11:49.387802  1308 net.cpp:236] deconv2 needs backward computation.
I0926 09:11:49.387802  1308 net.cpp:236] nPReLU_d3 needs backward computation.
I0926 09:11:49.387802  1308 net.cpp:236] ndconv3 needs backward computation.
I0926 09:11:49.387802  1308 net.cpp:236] PReLU_d3 needs backward computation.
I0926 09:11:49.387802  1308 net.cpp:236] deconv3 needs backward computation.
I0926 09:11:49.387802  1308 net.cpp:236] concat3 needs backward computation.
I0926 09:11:49.387802  1308 net.cpp:236] nPReLU_d4 needs backward computation.
I0926 09:11:49.387802  1308 net.cpp:236] ndconv4 needs backward computation.
I0926 09:11:49.387802  1308 net.cpp:236] PReLU_d4 needs backward computation.
I0926 09:11:49.387802  1308 net.cpp:236] deconv4 needs backward computation.
I0926 09:11:49.387802  1308 net.cpp:236] concat4 needs backward computation.
I0926 09:11:49.387802  1308 net.cpp:236] nPReLU_d5 needs backward computation.
I0926 09:11:49.387802  1308 net.cpp:236] ndeconv5 needs backward computation.
I0926 09:11:49.387802  1308 net.cpp:236] PReLU_d5 needs backward computation.
I0926 09:11:49.387802  1308 net.cpp:236] deconv5 needs backward computation.
I0926 09:11:49.387802  1308 net.cpp:236] concat5 needs backward computation.
I0926 09:11:49.387802  1308 net.cpp:236] PReLU6 needs backward computation.
I0926 09:11:49.387802  1308 net.cpp:236] conv6 needs backward computation.
I0926 09:11:49.387802  1308 net.cpp:236] nPReLU5_1 needs backward computation.
I0926 09:11:49.387802  1308 net.cpp:236] nconv5_1 needs backward computation.
I0926 09:11:49.387802  1308 net.cpp:236] conv5_1_PReLU5_1_0_split needs backward computation.
I0926 09:11:49.403403  1308 net.cpp:236] PReLU5_1 needs backward computation.
I0926 09:11:49.403403  1308 net.cpp:236] conv5_1 needs backward computation.
I0926 09:11:49.403403  1308 net.cpp:236] pool5 needs backward computation.
I0926 09:11:49.403403  1308 net.cpp:236] nPReLU5 needs backward computation.
I0926 09:11:49.403403  1308 net.cpp:236] nconv5 needs backward computation.
I0926 09:11:49.403403  1308 net.cpp:236] PReLU5 needs backward computation.
I0926 09:11:49.403403  1308 net.cpp:236] conv5 needs backward computation.
I0926 09:11:49.403403  1308 net.cpp:236] nPReLU4_1 needs backward computation.
I0926 09:11:49.403403  1308 net.cpp:236] nconv4_1 needs backward computation.
I0926 09:11:49.403403  1308 net.cpp:236] conv4_1_PReLU4_1_0_split needs backward computation.
I0926 09:11:49.403403  1308 net.cpp:236] PReLU4_1 needs backward computation.
I0926 09:11:49.403403  1308 net.cpp:236] conv4_1 needs backward computation.
I0926 09:11:49.403403  1308 net.cpp:236] pool4 needs backward computation.
I0926 09:11:49.403403  1308 net.cpp:236] nPReLU4 needs backward computation.
I0926 09:11:49.403403  1308 net.cpp:236] nconv4 needs backward computation.
I0926 09:11:49.403403  1308 net.cpp:236] PReLU4 needs backward computation.
I0926 09:11:49.403403  1308 net.cpp:236] conv4 needs backward computation.
I0926 09:11:49.403403  1308 net.cpp:236] nPReLU3_1 needs backward computation.
I0926 09:11:49.403403  1308 net.cpp:236] nconv3_1 needs backward computation.
I0926 09:11:49.403403  1308 net.cpp:236] conv3_1_PReLU3_1_0_split needs backward computation.
I0926 09:11:49.403403  1308 net.cpp:236] PReLU3_1 needs backward computation.
I0926 09:11:49.403403  1308 net.cpp:236] conv3_1 needs backward computation.
I0926 09:11:49.403403  1308 net.cpp:236] pool3 needs backward computation.
I0926 09:11:49.403403  1308 net.cpp:236] nPReLU3 needs backward computation.
I0926 09:11:49.403403  1308 net.cpp:236] nconv3 needs backward computation.
I0926 09:11:49.403403  1308 net.cpp:236] PReLU3 needs backward computation.
I0926 09:11:49.403403  1308 net.cpp:236] conv3 needs backward computation.
I0926 09:11:49.403403  1308 net.cpp:236] pool2 needs backward computation.
I0926 09:11:49.403403  1308 net.cpp:236] nPReLU2 needs backward computation.
I0926 09:11:49.403403  1308 net.cpp:236] nconv2 needs backward computation.
I0926 09:11:49.403403  1308 net.cpp:236] PReLU2 needs backward computation.
I0926 09:11:49.419003  1308 net.cpp:236] conv2 needs backward computation.
I0926 09:11:49.419003  1308 net.cpp:236] pool1 needs backward computation.
I0926 09:11:49.419003  1308 net.cpp:236] nPReLU1 needs backward computation.
I0926 09:11:49.419003  1308 net.cpp:236] nconv1 needs backward computation.
I0926 09:11:49.419003  1308 net.cpp:236] PReLU1 needs backward computation.
I0926 09:11:49.419003  1308 net.cpp:236] conv1 needs backward computation.
I0926 09:11:49.419003  1308 net.cpp:240] image13 does not need backward computation.
I0926 09:11:49.419003  1308 net.cpp:240] image3 does not need backward computation.
I0926 09:11:49.419003  1308 net.cpp:240] image2 does not need backward computation.
I0926 09:11:49.419003  1308 net.cpp:240] image1 does not need backward computation.
I0926 09:11:49.419003  1308 net.cpp:283] This network produces output label1
I0926 09:11:49.419003  1308 net.cpp:283] This network produces output label2
I0926 09:11:49.419003  1308 net.cpp:283] This network produces output label3
I0926 09:11:49.419003  1308 net.cpp:283] This network produces output loss_1
I0926 09:11:49.419003  1308 net.cpp:297] Network initialization done.
I0926 09:11:49.419003  1308 net.cpp:298] Memory required for data: 215220240
W0926 09:11:50.557804] MemoryData does not transform array data on Reset()
W0926 09:11:50.573405] MemoryData does not transform array data on Reset()
W0926 09:11:50.573405] MemoryData does not transform array data on Reset()
I0926 09:11:50.573405  1308 match_propagation.cpp:175] AddMatVector OK
I0926 09:11:52.461009  1308 match_propagation.cpp:182] 1st forward loss = 617.173
I0926 09:11:52.461009  1308 match_propagation.cpp:186] Net Forward OK
I0926 09:11:52.492208  1308 match_propagation.cpp:224] L1 loss = 531.754
W0926 09:11:52.523408] MemoryData does not transform array data on Reset()
W0926 09:11:52.523408] MemoryData does not transform array data on Reset()
W0926 09:11:52.523408] MemoryData does not transform array data on Reset()
I0926 09:11:54.691812  1308 match_propagation.cpp:248] 2nd forward loss = 16.0486
I0926 09:11:58.685420  1308 match_propagation.cpp:294] forward loss = 150015
I0926 09:12:02.179826  1308 match_propagation.cpp:347] img1 : (179 , 47) = 5566.76
I0926 09:12:02.179826  1308 match_propagation.cpp:348] img2 : (186 , 46) = clicked position.
I0926 09:12:02.179826  1308 match_propagation.cpp:349] img3 : (196 , 47) = 3950.45
I0926 09:12:13.848645  1308 match_propagation.cpp:294] forward loss = 150015
I0926 09:12:16.999851  1308 match_propagation.cpp:347] img1 : (179 , 72) = 6657.7
I0926 09:12:17.015451  1308 match_propagation.cpp:348] img2 : (186 , 72) = clicked position.
I0926 09:12:17.015451  1308 match_propagation.cpp:349] img3 : (195 , 74) = 5081.91
I0926 09:12:21.071458  1308 match_propagation.cpp:294] forward loss = 150015
I0926 09:12:24.675065  1308 match_propagation.cpp:347] img1 : (179 , 39) = 7346.71
I0926 09:12:24.675065  1308 match_propagation.cpp:348] img2 : (186 , 38) = clicked position.
I0926 09:12:24.675065  1308 match_propagation.cpp:349] img3 : (196 , 36) = 4713.27
I0926 09:12:43.207897  1308 match_propagation.cpp:104] exit...

